State Aware Traffic Generation for Real-Time Network Digital Twins

Digital twins (DTs) enable smarter, self-optimizing mobile networks, but they rely on a steady supply of real world data. Collecting and transferring complete traces in real time is a significant challenge. We present a compact traffic generator that combines hidden Markov model, capturing the broad rhythms of buffering, streaming and idle periods, with a small feed forward mixture density network that generates realistic payload sizes and inter-arrival times to be fed to the DT. This traffic generator trains in seconds on a server GPU, runs in real time and can be fine tuned inside the DT whenever the statistics of the generated data do not match the actual traffic. This enables operators to keep their DT up to date without causing overhead to the operational network. The results show that the traffic generator presented is able to derive realistic packet traces of payload length and inter-arrival time across various metrics that assess distributional fidelity, diversity, and temporal correlation of the synthetic trace.

==> data/nll_comp_df_raw_HTTP.csv <==
K,raw,log
1,78298.5414390447,23267.70670673336
2,48234.69374470653,13845.972219789872
3,18768.449729020656,-364.93718325010474
4,17942.405580979113,-36337.355192536066
5,17905.18074126828,-36522.658793392446
6,17879.546414828957,-36527.829575671625
7,17865.3417422201,-36856.063170345195
8,17791.375468872815,-36816.393547639236
9,16608.41124908173,-36925.048504902385
10,16607.75257095614,-36935.1119963341
11,16452.923898447832,-36942.080858806
12,16434.10266792387,-36954.816407489205
13,16415.99390641153,-36963.79815260619
14,16411.658802148497,-36966.78371103456
15,16410.06027155295,-36976.1122944047
16,16403.45444726522,-36972.103741943196
17,16404.337036469296,-36975.22897580928
18,16403.509381855496,-36978.70434881383
19,16377.702939218814,-36977.43179299522
20,16375.322806574439,-37405.6417380345
21,16365.644046689784,-37086.043470725366
22,16365.217474652929,-37096.2688360961
23,-29196.18670243374,-37115.806258653276
24,-29200.39982453764,-37119.26645032047
25,-29204.10689474988,-37455.32675692058
26,-29207.985515224518,-37460.98622243011
27,-29213.332681404194,-37468.927412242665
28,-29216.75668176467,-37466.41436108798
29,-29222.28095087583,-37470.31798372762
30,-29231.172375510054,-37475.698371077844
31,-29237.477086162053,-37491.49537502449
32,-29237.84268236918,-37497.570052877934
33,-29241.04956971774,-37506.22753605594
34,-29244.51312454005,-37512.06867392949
35,-29253.1971331544,-37513.84371317751
36,-29264.055940910497,-37514.2711449868
37,-29283.369566154746,-37514.88558409072
38,-29291.121154251905,-37515.97760414793
39,-29298.2379569333,-37523.75759854497
40,-29302.174994669742,-37520.90386221692
41,-29324.558105584343,-37532.83174337225
42,-29317.306198806556,-37533.02799562414
43,-29310.322023070265,-37535.02435081009
44,-29320.2206780237,-37540.881893305166
45,-29326.694574627203,-37547.50552302845
46,-29333.7997445678,-37547.29960081855
47,-29336.215018859126,-37564.3214869715
48,-29334.64214390529,-37569.41649721435
49,-29341.347353614045,-37580.01894494537
50,-29343.7333587428,-37581.800131325406


==> data/payload_cdf_http.csv <==
x,real_cdf,synth_cdf
0.0,0.0,0.02659191927851004
3.006012024048096,0.16458389275003704,0.26561388358567645
6.012024048096192,0.6938645251720025,0.48605127515611574
9.018036072144287,0.6945259008333781,0.535535420937263
12.024048096192384,0.6945259008333781,0.5436389479214014
15.030060120240481,0.6945259008333781,0.5628409132187553
18.036072144288575,0.6945259008333781,0.6140038533547285
21.04208416833667,0.6945259008333781,0.6185816914469145
24.04809619238477,0.6945259008333781,0.6229761259884079
27.054108216432866,0.6945259008333781,0.6363982597923786
30.060120240480963,0.6945259008333781,0.6421395509701026
33.06613226452906,0.6945259008333781,0.6434021772327287
36.07214428857715,0.6945259008333781,0.6514829853135369
39.07815631262525,0.6952568949854248,0.6524089112394629
42.08416833667334,0.6952568949854248,0.6537978001283519
45.09018036072144,0.6952568949854248,0.6564493152798669
48.09619238476954,0.6952568949854248,0.6564493152798669
51.102204408817634,0.6952568949854248,0.6564493152798669
54.10821643286573,0.6952568949854248,0.6568578120118932
57.11422845691383,0.6952568949854248,0.6582467009007821
60.120240480961925,0.6952568949854248,0.6629815493856306
63.126252505010015,0.6952568949854248,0.6656330645371455
66.13226452905812,0.6952568949854248,0.6664500580011979
69.13827655310621,0.6952568949854248,0.6677126842638241
72.1442885771543,0.6952568949854248,0.6687810603322002
75.1503006012024,0.6952568949854248,0.6700436865948265
78.1563126252505,0.6952568949854248,0.670267700931744
81.1623246492986,0.6952568949854248,0.6713087087327139
84.16833667334669,0.6952568949854248,0.6737659736899789
87.17434869739479,0.6952568949854248,0.6737659736899789
90.18036072144288,0.696519521248051,0.675309183566522
93.18637274549098,0.696519521248051,0.675309183566522
96.19238476953907,0.696519521248051,0.675309183566522
99.19839679358716,0.6972505154000977,0.6765718098291483
102.20440881763527,0.6972505154000977,0.6787024916473301
105.21042084168336,0.6972505154000977,0.6787024916473301
108.21643286573146,0.6972505154000977,0.6787024916473301
111.22244488977955,0.6972505154000977,0.680091380536219
114.22845691382766,0.6972505154000977,0.680091380536219
117.23446893787575,0.6983188914684738,0.6813540067988453
120.24048096192385,0.6983188914684738,0.6827428956877342
123.24649298597194,0.6997077803573627,0.6827428956877342
126.25250501002003,0.6997077803573627,0.6827428956877342
129.25851703406812,0.6997077803573627,0.6827428956877342
132.26452905811624,0.6997077803573627,0.6852001606449991
135.27054108216433,0.6997077803573627,0.6862399705083385
138.27655310621242,0.7008651877647701,0.6862399705083385
141.2825651302605,0.7008651877647701,0.6876288593972273
144.2885771543086,0.702254076653659,0.6876288593972273
147.29458917835672,0.702254076653659,0.6876288593972273
150.3006012024048,0.7028853897849722,0.6890177482861162
153.3066132264529,0.7048796917792742,0.6900861243544923
156.312625250501,0.7061423180419005,0.6900861243544923
159.3186372745491,0.7061423180419005,0.6900861243544923
162.3246492985972,0.7074049443045267,0.6920797447691653
165.33066132264528,0.7074049443045267,0.6933423710317915
168.33667334669337,0.7074049443045267,0.6935663853687091
171.34268537074146,0.7074049443045267,0.6948587757740027
174.34869739478958,0.7074049443045267,0.697189778105005
177.35470941883767,0.7074049443045267,0.7006582867205725
180.36072144288576,0.7074049443045267,0.7012895998518857
183.36673346693385,0.7074049443045267,0.7053825869492587
186.37274549098197,0.7074049443045267,0.707928883245555
189.37875751503006,0.7074049443045267,0.7110153029986415
192.38476953907815,0.7113190857186682,0.7169921386629772
195.39078156312624,0.712707974607557,0.7212833143083194
198.39679358717433,0.7195677854050614,0.7291012030472608
201.40280561122245,0.7267331894454654,0.7291012030472608
204.40881763527054,0.7325973869763297,0.7295096997792869
207.41482965931863,0.7440171400627492,0.7336689392326441
210.42084168336672,0.7534552713758803,0.7366010379980762
213.42685370741484,0.7584377888583977,0.7434207714307127
216.43286573146293,0.7637408191614282,0.7471244751344164
219.43887775551102,0.7673182602388694,0.747992530689972
222.4448897795591,0.7695241425918105,0.7485712343936757
225.4509018036072,0.7734308168613881,0.749833860656302
228.4569138276553,0.7769564578870293,0.7510964869189283
231.4629258517034,0.7769564578870293,0.7540285856843603
234.4689378757515,0.7769564578870293,0.7574279640837387
237.47494989979958,0.7783453467759182,0.7602057418615166
240.4809619238477,0.7783453467759182,0.7615946307504053
243.4869739478958,0.7803956113261827,0.7615946307504053
246.49298597194388,0.783007197271102,0.7615946307504053
249.49899799599197,0.783007197271102,0.7615946307504053
252.50501002004006,0.783007197271102,0.7634800002828337
255.51102204408818,0.7843960861599908,0.7634800002828337
258.51703406813624,0.7843960861599908,0.7648688891717226
261.52304609218436,0.7843960861599908,0.7661315154343489
264.5290581162325,0.7843960861599908,0.7661315154343489
267.53507014028054,0.7858954548468595,0.7672889228417562
270.54108216432866,0.787052862254267,0.7672889228417562
273.5470941883767,0.7884417511431558,0.7691077059105393
276.55310621242484,0.7893676770690817,0.7691077059105393
279.55911823647295,0.7907565659579707,0.7691077059105393
282.565130260521,0.7907565659579707,0.7691077059105393
285.57114228456913,0.7921454548468596,0.7691077059105393
288.5771543086172,0.7921454548468596,0.7704965947994282
291.5831663326653,0.7932138309152356,0.7704965947994282
294.58917835671343,0.7944764571778619,0.7704965947994282
297.5951903807615,0.7944764571778619,0.7704965947994282
300.6012024048096,0.7960196670544051,0.7704965947994282
303.60721442885773,0.7960196670544051,0.7704965947994282
306.6132264529058,0.7960196670544051,0.7704965947994282
309.6192384769539,0.797408555943294,0.7704965947994282
312.625250501002,0.7987974448321827,0.7704965947994282
315.6312625250501,0.7987974448321827,0.7704965947994282
318.6372745490982,0.7987974448321827,0.7704965947994282
321.64328657314627,0.800340654708726,0.7720398046759713
324.6492985971944,0.8027519201408246,0.7720398046759713
327.65531062124245,0.8041408090297135,0.7720398046759713
330.66132264529057,0.8041408090297135,0.7720398046759713
333.6673346693387,0.8063013028568741,0.7720398046759713
336.67334669338675,0.8063013028568741,0.7720398046759713
339.67935871743487,0.8063013028568741,0.7720398046759713
342.6853707414829,0.8063013028568741,0.7720398046759713
345.69138276553105,0.8063013028568741,0.7720398046759713
348.69739478957916,0.8063013028568741,0.7734286935648602
351.7034068136272,0.8071693584124296,0.7734286935648602
354.70941883767534,0.8085582473013185,0.7734286935648602
357.71543086172346,0.8085582473013185,0.7734286935648602
360.7214428857715,0.8085582473013185,0.7734286935648602
363.72745490981964,0.8101014571778618,0.7734286935648602
366.7334669338677,0.8101014571778618,0.7734286935648602
369.7394789579158,0.8101014571778618,0.7734286935648602
372.74549098196394,0.8101014571778618,0.7744970696332363
375.751503006012,0.8101014571778618,0.7744970696332363
378.7575150300601,0.8101014571778618,0.7744970696332363
381.7635270541082,0.8114903460667507,0.7757596958958626
384.7695390781563,0.8114903460667507,0.7757596958958626
387.7755511022044,0.8114903460667507,0.7757596958958626
390.7815631262525,0.8117143604036683,0.7757596958958626
393.7875751503006,0.8117143604036683,0.7757596958958626
396.79358717434866,0.8117143604036683,0.7757596958958626
399.7995991983968,0.8117143604036683,0.7757596958958626
402.8056112224449,0.8117143604036683,0.7757596958958626
405.81162324649296,0.8117143604036683,0.7757596958958626
408.8176352705411,0.8131032492925572,0.7764906900479094
411.82364729458914,0.8131032492925572,0.7764906900479094
414.82965931863725,0.8131032492925572,0.7764906900479094
417.8356713426854,0.8131032492925572,0.7764906900479094
420.84168336673343,0.8131032492925572,0.7764906900479094
423.84769539078155,0.8131032492925572,0.7764906900479094
426.85370741482967,0.8131032492925572,0.7764906900479094
429.85971943887773,0.8131032492925572,0.7764906900479094
432.86573146292585,0.8131032492925572,0.7764906900479094
435.8717434869739,0.8131032492925572,0.7764906900479094
438.87775551102203,0.8131032492925572,0.7764906900479094
441.88376753507015,0.8131032492925572,0.7775590661162854
444.8897795591182,0.8131032492925572,0.7775590661162854
447.89579158316633,0.8131032492925572,0.7775590661162854
450.9018036072144,0.8131032492925572,0.7775590661162854
453.9078156312625,0.8131032492925572,0.7775590661162854
456.9138276553106,0.8131032492925572,0.7775590661162854
459.9198396793587,0.8131032492925572,0.7775590661162854
462.9258517034068,0.8131032492925572,0.7775590661162854
465.93186372745487,0.8131032492925572,0.7775590661162854
468.937875751503,0.8131032492925572,0.7775590661162854
471.9438877755511,0.8144921381814461,0.7775590661162854
474.94989979959917,0.8144921381814461,0.7775590661162854
477.9559118236473,0.8144921381814461,0.7782900602683323
480.9619238476954,0.8144921381814461,0.7782900602683323
483.96793587174346,0.8144921381814461,0.7782900602683323
486.9739478957916,0.8191603480579892,0.7809016462132514
489.97995991983964,0.8191603480579892,0.7809016462132514
492.98597194388776,0.8219381258357671,0.7815630218746272
495.9919839679359,0.8219381258357671,0.7815630218746272
498.99799599198394,0.8245896409872823,0.7815630218746272
502.00400801603206,0.8245896409872823,0.7815630218746272
505.0100200400801,0.8245896409872823,0.7815630218746272
508.01603206412824,0.8255155669132082,0.7815630218746272
511.02204408817636,0.8267781931758345,0.7821417255783308
514.0280561122245,0.8267781931758345,0.7835306144672197
517.0340681362725,0.8267781931758345,0.7835306144672197
520.0400801603206,0.8280408194384606,0.7835306144672197
523.0460921843687,0.8280408194384606,0.7835306144672197
526.0521042084168,0.8280408194384606,0.7835306144672197
529.058116232465,0.8280408194384606,0.7835306144672197
532.064128256513,0.8280408194384606,0.7835306144672197
535.0701402805611,0.8306923345899757,0.7835306144672197
538.0761523046092,0.8306923345899757,0.7835306144672197
541.0821643286573,0.8306923345899757,0.7835306144672197
544.0881763527054,0.8306923345899757,0.7835306144672197
547.0941883767534,0.8306923345899757,0.7835306144672197
550.1002004008016,0.8306923345899757,0.7835306144672197
553.1062124248497,0.8306923345899757,0.7835306144672197
556.1122244488978,0.8306923345899757,0.7835306144672197
559.1182364729459,0.8306923345899757,0.7835306144672197
562.1242484969939,0.8306923345899757,0.7835306144672197
565.130260521042,0.8306923345899757,0.7835306144672197
568.1362725450902,0.8306923345899757,0.7835306144672197
571.1422845691383,0.8306923345899757,0.7845989905355958
574.1482965931864,0.8306923345899757,0.7845989905355958
577.1543086172344,0.8306923345899757,0.7845989905355958
580.1603206412825,0.8306923345899757,0.7845989905355958
583.1663326653306,0.8306923345899757,0.7845989905355958
586.1723446893787,0.8306923345899757,0.7845989905355958
589.1783567134269,0.8306923345899757,0.7858616167982221
592.184368737475,0.8306923345899757,0.7858616167982221
595.190380761523,0.8320812234788647,0.7858616167982221
598.1963927855711,0.8320812234788647,0.7858616167982221
601.2024048096192,0.8320812234788647,0.7858616167982221
604.2084168336673,0.8320812234788647,0.7858616167982221
607.2144288577155,0.8320812234788647,0.7858616167982221
610.2204408817635,0.8320812234788647,0.7858616167982221
613.2264529058116,0.8320812234788647,0.7858616167982221
616.2324649298597,0.8320812234788647,0.7858616167982221
619.2384769539078,0.8320812234788647,0.7858616167982221
622.2444889779559,0.8320812234788647,0.7858616167982221
625.250501002004,0.8320812234788647,0.7858616167982221
628.2565130260521,0.8320812234788647,0.7858616167982221
631.2625250501002,0.8320812234788647,0.7858616167982221
634.2685370741483,0.8320812234788647,0.7858616167982221
637.2745490981964,0.833343849741491,0.7858616167982221
640.2805611222444,0.833343849741491,0.7858616167982221
643.2865731462925,0.833343849741491,0.7858616167982221
646.2925851703407,0.833343849741491,0.7858616167982221
649.2985971943888,0.8342697756674169,0.7858616167982221
652.3046092184369,0.8342697756674169,0.7858616167982221
655.3106212424849,0.8342697756674169,0.7858616167982221
658.316633266533,0.8342697756674169,0.7858616167982221
661.3226452905811,0.8342697756674169,0.7858616167982221
664.3286573146293,0.8342697756674169,0.7858616167982221
667.3346693386774,0.8342697756674169,0.7858616167982221
670.3406813627254,0.8342697756674169,0.7858616167982221
673.3466933867735,0.8342697756674169,0.7858616167982221
676.3527054108216,0.8355324019300432,0.7858616167982221
679.3587174348697,0.8355324019300432,0.7858616167982221
682.3647294589179,0.8363040068683146,0.7858616167982221
685.3707414829659,0.8363040068683146,0.7871242430608484
688.376753507014,0.8376928957572036,0.7877029467645521
691.3827655310621,0.8376928957572036,0.7877029467645521
694.3887775551102,0.8376928957572036,0.7877029467645521
697.3947895791583,0.8376928957572036,0.7877029467645521
700.4008016032063,0.8376928957572036,0.7877029467645521
703.4068136272545,0.8376928957572036,0.7877029467645521
706.4128256513026,0.8376928957572036,0.7877029467645521
709.4188376753507,0.8376928957572036,0.7877029467645521
712.4248496993988,0.8376928957572036,0.7877029467645521
715.4308617234469,0.8376928957572036,0.7877029467645521
718.4368737474949,0.8376928957572036,0.7877029467645521
721.442885771543,0.8385609513127591,0.7877029467645521
724.4488977955912,0.8385609513127591,0.7877029467645521
727.4549098196393,0.8385609513127591,0.7877029467645521
730.4609218436874,0.8385609513127591,0.7877029467645521
733.4669338677354,0.8385609513127591,0.7877029467645521
736.4729458917835,0.8385609513127591,0.7877029467645521
739.4789579158316,0.8385609513127591,0.7877029467645521
742.4849699398798,0.8385609513127591,0.7877029467645521
745.4909819639279,0.8398235775753853,0.7877029467645521
748.4969939879759,0.8398235775753853,0.7877029467645521
751.503006012024,0.8398235775753853,0.7877029467645521
754.5090180360721,0.8398235775753853,0.7877029467645521
757.5150300601202,0.8398235775753853,0.7877029467645521
760.5210420841684,0.8398235775753853,0.7877029467645521
763.5270541082164,0.8422808425326502,0.7877029467645521
766.5330661322645,0.8422808425326502,0.7902492430608485
769.5390781563126,0.8422808425326502,0.7902492430608485
772.5450901803607,0.8422808425326502,0.7902492430608485
775.5511022044088,0.8422808425326502,0.7902492430608485
778.5571142284568,0.8436697314215391,0.7902492430608485
781.563126252505,0.8436697314215391,0.7902492430608485
784.5691382765531,0.8436697314215391,0.7902492430608485
787.5751503006012,0.8436697314215391,0.7902492430608485
790.5811623246493,0.8450586203104281,0.7902492430608485
793.5871743486973,0.8450586203104281,0.7902492430608485
796.5931863727454,0.8450586203104281,0.7902492430608485
799.5991983967936,0.8461269963788042,0.7902492430608485
802.6052104208417,0.8461269963788042,0.7902492430608485
805.6112224448898,0.8461269963788042,0.7902492430608485
808.6172344689378,0.8461269963788042,0.7902492430608485
811.6232464929859,0.8461269963788042,0.7902492430608485
814.629258517034,0.8461269963788042,0.7902492430608485
817.6352705410821,0.8461269963788042,0.7902492430608485
820.6412825651303,0.8461269963788042,0.7902492430608485
823.6472945891783,0.8473896226414304,0.7902492430608485
826.6533066132264,0.8473896226414304,0.7902492430608485
829.6593186372745,0.8473896226414304,0.7902492430608485
832.6653306613226,0.8473896226414304,0.7902492430608485
835.6713426853707,0.8473896226414304,0.7902492430608485
838.6773547094189,0.8473896226414304,0.7902492430608485
841.6833667334669,0.8473896226414304,0.7902492430608485
844.689378757515,0.8473896226414304,0.7902492430608485
847.6953907815631,0.8473896226414304,0.7902492430608485
850.7014028056112,0.8473896226414304,0.7902492430608485
853.7074148296593,0.8473896226414304,0.7902492430608485
856.7134268537073,0.8473896226414304,0.7902492430608485
859.7194388777555,0.8473896226414304,0.7902492430608485
862.7254509018036,0.8473896226414304,0.7902492430608485
865.7314629258517,0.8473896226414304,0.7902492430608485
868.7374749498998,0.8473896226414304,0.7902492430608485
871.7434869739478,0.8473896226414304,0.7902492430608485
874.7494989979959,0.8473896226414304,0.7902492430608485
877.7555110220441,0.8473896226414304,0.7902492430608485
880.7615230460922,0.8473896226414304,0.7902492430608485
883.7675350701403,0.8473896226414304,0.7902492430608485
886.7735470941883,0.8473896226414304,0.7902492430608485
889.7795591182364,0.8473896226414304,0.7902492430608485
892.7855711422845,0.8473896226414304,0.7902492430608485
895.7915831663327,0.8473896226414304,0.7902492430608485
898.7975951903808,0.8473896226414304,0.7904732573977661
901.8036072144288,0.8487785115303192,0.7904732573977661
904.8096192384769,0.8487785115303192,0.7904732573977661
907.815631262525,0.8487785115303192,0.7904732573977661
910.8216432865731,0.8487785115303192,0.7904732573977661
913.8276553106213,0.8487785115303192,0.7904732573977661
916.8336673346693,0.8487785115303192,0.7904732573977661
919.8396793587174,0.8487785115303192,0.7904732573977661
922.8456913827655,0.8487785115303192,0.7917358836603923
925.8517034068136,0.8501674004192081,0.7917358836603923
928.8577154308617,0.8501674004192081,0.7917358836603923
931.8637274549097,0.8501674004192081,0.7917358836603923
934.8697394789579,0.8501674004192081,0.7917358836603923
937.875751503006,0.8501674004192081,0.7917358836603923
940.8817635270541,0.8501674004192081,0.7917358836603923
943.8877755511022,0.8501674004192081,0.7917358836603923
946.8937875751502,0.8501674004192081,0.7917358836603923
949.8997995991983,0.8501674004192081,0.7917358836603923
952.9058116232464,0.8501674004192081,0.7917358836603923
955.9118236472946,0.8501674004192081,0.7917358836603923
958.9178356713427,0.8501674004192081,0.7917358836603923
961.9238476953908,0.8501674004192081,0.7917358836603923
964.9298597194388,0.8501674004192081,0.7917358836603923
967.9358717434869,0.8528189155707233,0.7917358836603923
970.941883767535,0.8528189155707233,0.7917358836603923
973.9478957915832,0.8528189155707233,0.7917358836603923
976.9539078156313,0.8528189155707233,0.7917358836603923
979.9599198396793,0.8540815418333496,0.7917358836603923
982.9659318637274,0.8540815418333496,0.7917358836603923
985.9719438877755,0.8540815418333496,0.7917358836603923
988.9779559118236,0.8540815418333496,0.7917358836603923
991.9839679358718,0.8540815418333496,0.792466877812439
994.9899799599198,0.8548985352974019,0.792466877812439
997.9959919839679,0.8548985352974019,0.792466877812439
1001.002004008016,0.8564417451739451,0.792466877812439
1004.0080160320641,0.8564417451739451,0.792466877812439
1007.0140280561122,0.8564417451739451,0.792466877812439
1010.0200400801602,0.8564417451739451,0.792466877812439
1013.0260521042084,0.8564417451739451,0.792466877812439
1016.0320641282565,0.8564417451739451,0.7940100876889821
1019.0380761523046,0.8579849550504883,0.7940100876889821
1022.0440881763527,0.8579849550504883,0.7940100876889821
1025.0501002004007,0.8817223287878624,0.7940100876889821
1028.056112224449,0.8817223287878624,0.7940100876889821
1031.062124248497,0.8817223287878624,0.7940100876889821
1034.068136272545,0.8817223287878624,0.7940100876889821
1037.0741482965932,0.8817223287878624,0.7940100876889821
1040.0801603206412,0.8817223287878624,0.7940100876889821
1043.0861723446894,0.8817223287878624,0.7940100876889821
1046.0921843687374,0.8817223287878624,0.7940100876889821
1049.0981963927854,0.8817223287878624,0.7940100876889821
1052.1042084168337,0.8817223287878624,0.7940100876889821
1055.1102204408817,0.8817223287878624,0.7940100876889821
1058.11623246493,0.8817223287878624,0.7940100876889821
1061.122244488978,0.8817223287878624,0.7940100876889821
1064.128256513026,0.8817223287878624,0.7940100876889821
1067.1342685370741,0.8817223287878624,0.7940100876889821
1070.1402805611222,0.8817223287878624,0.7940100876889821
1073.1462925851704,0.8817223287878624,0.7940100876889821
1076.1523046092184,0.8817223287878624,0.7940100876889821
1079.1583166332664,0.8817223287878624,0.7940100876889821
1082.1643286573146,0.8817223287878624,0.7940100876889821
1085.1703406813626,0.8817223287878624,0.7940100876889821
1088.1763527054109,0.8817223287878624,0.7940100876889821
1091.1823647294589,0.8817223287878624,0.7940100876889821
1094.1883767535069,0.8817223287878624,0.7940100876889821
1097.194388777555,0.8817223287878624,0.7940100876889821
1100.200400801603,0.8817223287878624,0.7940100876889821
1103.2064128256513,0.8817223287878624,0.7940100876889821
1106.2124248496993,0.8817223287878624,0.7940100876889821
1109.2184368737474,0.8817223287878624,0.7940100876889821
1112.2244488977956,0.8817223287878624,0.7940100876889821
1115.2304609218436,0.8827907048562385,0.7940100876889821
1118.2364729458918,0.8827907048562385,0.7940100876889821
1121.2424849699398,0.8827907048562385,0.7940100876889821
1124.2484969939878,0.8827907048562385,0.7940100876889821
1127.254509018036,0.8827907048562385,0.7940100876889821
1130.260521042084,0.8827907048562385,0.7940100876889821
1133.2665330661323,0.8827907048562385,0.7940100876889821
1136.2725450901803,0.8827907048562385,0.7940100876889821
1139.2785571142283,0.8827907048562385,0.7940100876889821
1142.2845691382765,0.8827907048562385,0.7940100876889821
1145.2905811623245,0.8827907048562385,0.7940100876889821
1148.2965931863728,0.8827907048562385,0.7940100876889821
1151.3026052104208,0.8827907048562385,0.7940100876889821
1154.3086172344688,0.8827907048562385,0.7940100876889821
1157.314629258517,0.8827907048562385,0.7940100876889821
1160.320641282565,0.8827907048562385,0.7940100876889821
1163.3266533066133,0.8827907048562385,0.7940100876889821
1166.3326653306613,0.8827907048562385,0.7940100876889821
1169.3386773547095,0.8838590809246144,0.7940100876889821
1172.3446893787575,0.8838590809246144,0.7940100876889821
1175.3507014028055,0.8838590809246144,0.7940100876889821
1178.3567134268537,0.8838590809246144,0.7940100876889821
1181.3627254509017,0.8838590809246144,0.7940100876889821
1184.36873747495,0.8838590809246144,0.7940100876889821
1187.374749498998,0.8838590809246144,0.7940100876889821
1190.380761523046,0.8838590809246144,0.7940100876889821
1193.3867735470942,0.8838590809246144,0.7940100876889821
1196.3927855711422,0.8838590809246144,0.7940100876889821
1199.3987975951904,0.8838590809246144,0.7940100876889821
1202.4048096192384,0.8838590809246144,0.7940100876889821
1205.4108216432865,0.8838590809246144,0.7940100876889821
1208.4168336673347,0.8838590809246144,0.7940100876889821
1211.4228456913827,0.8838590809246144,0.7940100876889821
1214.428857715431,0.8838590809246144,0.7940100876889821
1217.434869739479,0.8838590809246144,0.795398976577871
1220.440881763527,0.8838590809246144,0.795398976577871
1223.4468937875752,0.8838590809246144,0.795398976577871
1226.4529058116232,0.8838590809246144,0.795398976577871
1229.4589178356714,0.8838590809246144,0.795398976577871
1232.4649298597194,0.8838590809246144,0.795398976577871
1235.4709418837674,0.8838590809246144,0.795398976577871
1238.4769539078156,0.8838590809246144,0.7967878654667598
1241.4829659318636,0.8838590809246144,0.7967878654667598
1244.4889779559119,0.8838590809246144,0.7967878654667598
1247.4949899799599,0.8838590809246144,0.7967878654667598
1250.501002004008,0.8838590809246144,0.7974492411281355
1253.5070140280561,0.8838590809246144,0.7974492411281355
1256.5130260521041,0.8838590809246144,0.7974492411281355
1259.5190380761524,0.8838590809246144,0.7974492411281355
1262.5250501002004,0.8838590809246144,0.7974492411281355
1265.5310621242484,0.8838590809246144,0.7987118673907617
1268.5370741482966,0.8838590809246144,0.7987118673907617
1271.5430861723446,0.8838590809246144,0.7987118673907617
1274.5490981963928,0.8838590809246144,0.7987118673907617
1277.5551102204408,0.8838590809246144,0.7987118673907617
1280.5611222444888,0.8838590809246144,0.7987118673907617
1283.567134268537,0.8838590809246144,0.7987118673907617
1286.573146292585,0.8838590809246144,0.8001007562796506
1289.5791583166333,0.8838590809246144,0.8014896451685396
1292.5851703406813,0.8838590809246144,0.8014896451685396
1295.5911823647293,0.8838590809246144,0.8014896451685396
1298.5971943887776,0.8838590809246144,0.8025580212369156
1301.6032064128256,0.8838590809246144,0.8031893343682287
1304.6092184368738,0.8838590809246144,0.8055203366992311
1307.6152304609218,0.8838590809246144,0.8055203366992311
1310.6212424849698,0.8838590809246144,0.8055203366992311
1313.627254509018,0.8838590809246144,0.8067829629618574
1316.633266533066,0.8838590809246144,0.8081718518507462
1319.6392785571143,0.8838590809246144,0.8095607407396351
1322.6452905811623,0.8842675776566405,0.8095607407396351
1325.6513026052103,0.8842675776566405,0.8095607407396351
1328.6573146292585,0.8842675776566405,0.8117666230925763
1331.6633266533065,0.8842675776566405,0.8146987218580084
1334.6693386773547,0.8842675776566405,0.8146987218580084
1337.6753507014027,0.8842675776566405,0.8160876107468973
1340.6813627254508,0.8842675776566405,0.8160876107468973
1343.687374749499,0.8842675776566405,0.8160876107468973
1346.693386773547,0.8842675776566405,0.8182934930998385
1349.6993987975952,0.8842675776566405,0.8182934930998385
1352.7054108216432,0.8842675776566405,0.8210712708776162
1355.7114228456912,0.8855302039192667,0.8233860856924309
1358.7174348697395,0.8855302039192667,0.8261638634702088
1361.7234468937875,0.8855302039192667,0.8289416412479864
1364.7294589178357,0.886792830181893,0.8295203449516901
1367.7354709418837,0.886792830181893,0.8313603259583378
1370.7414829659317,0.886792830181893,0.832622952220964
1373.74749498998,0.886792830181893,0.832622952220964
1376.753507014028,0.886792830181893,0.8355550509863963
1379.7595190380762,0.886792830181893,0.8379750846564299
1382.7655310621242,0.886792830181893,0.8430270664627976
1385.7715430861722,0.886792830181893,0.846255936358334
1388.7775551102204,0.886792830181893,0.8471239919138895
1391.7835671342684,0.887718756107819,0.8479409853779418
1394.7895791583167,0.887718756107819,0.8503982503352068
1397.7955911823647,0.887718756107819,0.8503982503352068
1400.8016032064127,0.887718756107819,0.8503982503352068
1403.807615230461,0.887718756107819,0.8503982503352068
1406.813627254509,0.887718756107819,0.8503982503352068
1409.8196392785571,0.887718756107819,0.8503982503352068
1412.8256513026051,0.887718756107819,0.8503982503352068
1415.8316633266534,0.887718756107819,0.8506222646721243
1418.8376753507014,0.887718756107819,0.8520111535610133
1421.8436873747494,0.887718756107819,0.8529370794869391
1424.8496993987976,0.8885357495718712,0.8543259683758282
1427.8557114228456,0.8885357495718712,0.8549046720795318
1430.8617234468938,0.8885357495718712,0.855973048147908
1433.8677354709419,0.8885357495718712,0.8587508259256857
1436.8737474949899,0.8885357495718712,0.8620914214231439
1439.879759519038,0.8885357495718712,0.8620914214231439
1442.885771543086,0.8885357495718712,0.8633540476857701
1445.8917835671343,0.8885357495718712,0.8633540476857701
1448.8977955911823,0.8897983758344975,0.8645039879486136
1451.9038076152303,0.8897983758344975,0.8649124846806397
1454.9098196392786,0.8897983758344975,0.8689528887210438
1457.9158316633266,0.8897983758344975,0.8689528887210438
1460.9218436873748,1.0,0.8698209442765994
1463.9278557114228,1.0,0.8733405149836702
1466.9338677354708,1.0,0.8746031412462963
1469.939879759519,1.0,0.8755290671722222
1472.945891783567,1.0,0.8767916934348485
1475.9519038076153,1.0,0.8785278045459595
1478.9579158316633,1.0,0.8845046402102953
1481.9639278557113,1.0,0.8876296402102952
1484.9699398797595,1.0,0.8941667858603441
1487.9759519038075,1.0,0.895653426459888
1490.9819639278558,1.0,0.8978580119978068
1493.9879759519038,1.0,0.9006357897755843
1496.9939879759518,1.0,0.9018984160382106
1500.0,1.0,1.0


==> data/payload_cdf_udp.csv <==
x,real_cdf,synth_cdf
11.0,0.0,0.0007547169811320754
13.983967935871743,0.0,0.0007547169811320754
16.967935871743485,0.0,0.0007547169811320754
19.95190380761523,0.0,0.0018029350104821803
22.935871743486974,0.0,0.00389937106918239
25.919839679358716,0.0,0.027655262059866622
28.903807615230463,0.05590201244391964,0.08670606508205615
31.887775551102205,0.12509144922492135,0.1782872373906641
34.87174348697395,0.1253730600387766,0.24292511130876446
37.85571142284569,0.20213978364033464,0.35611117132746845
40.83967935871743,0.2733195995164344,0.410369981127724
43.82364729458918,0.27845870803768885,0.43353908376836026
46.807615230460925,0.2918821568314558,0.44642488917657963
49.791583166332664,0.3234450638429254,0.4578299433262575
52.77555110220441,0.33213029894325485,0.4598311751524495
55.75951903807615,0.3415642612074058,0.4826836909990775
58.743486973947896,0.4305130482694003,0.48733711902857807
61.72745490981964,0.43129921179141284,0.5109691945002763
64.71142284569137,0.43158082260526814,0.5327563549757196
67.69539078156313,0.43158082260526814,0.5369032667641408
70.67935871743487,0.46643407208115917,0.5672977947148761
73.66332665330661,0.6268114305717252,0.569273397728215
76.64729458917836,0.6268114305717252,0.5803687343042871
79.6312625250501,0.6268114305717252,0.5826044092062097
82.61523046092185,0.6275975940937377,0.5896076069595225
85.59919839679358,0.7229854347645972,0.5913797935855978
88.58316633266533,0.7229854347645972,0.5917571520761639
91.56713426853707,0.7229854347645972,0.6106250766044657
94.55110220440882,0.7229854347645972,0.6108551732450549
97.53507014028057,0.7242432963998173,0.6121130348802749
100.5190380761523,0.7242432963998173,0.6135223768038829
103.50300601202404,0.7505767282139848,0.6163301036682134
106.48697394789579,0.7567088036856828,0.6166929483706808
109.47094188376754,0.7764222029093881,0.617204655825125
112.45490981963928,0.7764222029093881,0.6185523647200037
115.43887775551102,0.7764222029093881,0.6187824613605928
118.42284569138276,0.7764222029093881,0.6187824613605928
121.40681362725451,0.7764222029093881,0.6206450058782862
124.39078156312625,0.7773206755059741,0.6212351749726609
127.374749498998,0.7773206755059741,0.6243483825198306
130.35871743486973,0.7773206755059741,0.6258458368474736
133.3426853707415,0.7773206755059741,0.6284873462814359
136.32665330661322,0.7773206755059741,0.6316791701808069
139.31062124248496,0.7773206755059741,0.6323902875093373
142.29458917835672,0.7773206755059741,0.6339323774948236
145.27855711422845,0.7773206755059741,0.6339323774948236
148.2625250501002,0.7773206755059741,0.634295222197291
151.24649298597194,0.7773206755059741,0.6353691842282886
154.2304609218437,0.7777753242897885,0.6396144672471565
157.21442885771543,0.7777753242897885,0.6415012596999867
160.19839679358716,0.7840646324658892,0.6504306692559804
163.18236472945893,0.7840646324658892,0.6504306692559804
166.16633266533066,0.7840646324658892,0.6504306692559804
169.15030060120242,0.7840646324658892,0.6510381243871355
172.13426853707415,0.7840646324658892,0.6513197352009906
175.11823647294588,0.7903539406419898,0.6534519942808514
178.10220440881764,0.7903539406419898,0.6537336050947068
181.08617234468937,0.7903539406419898,0.6604803343033037
184.07014028056113,0.7903539406419898,0.6604803343033037
187.05410821643287,0.7959521160514857,0.6630689215099305
190.0380761523046,0.7959521160514857,0.6630689215099305
193.02204408817636,0.7959521160514857,0.6637946109148652
196.0060120240481,0.7978389085043162,0.664666390823095
198.98997995991985,0.7978389085043162,0.6654525543451077
201.97394789579158,0.7978389085043162,0.6661291150353078
204.9579158316633,0.7978389085043162,0.6687177022419347
207.94188376753507,0.7978389085043162,0.669080546944402
210.9258517034068,0.7978389085043162,0.6697916642729322
213.90981963927857,0.7978389085043162,0.6700189886648394
216.8937875751503,0.7978389085043162,0.6718792876949498
219.87775551102203,0.7978389085043162,0.6718792876949498
222.8617234468938,0.7978389085043162,0.6781685958710505
225.84569138276552,0.7978389085043162,0.6796294519679246
228.82965931863728,0.7978389085043162,0.6796294519679246
231.81362725450902,0.7978389085043162,0.6806221801103102
234.79759519038075,0.8071692008534763,0.6817107142177125
237.7815631262525,0.8107834796564344,0.6817107142177125
240.76553106212424,0.8107834796564344,0.6832830412617376
243.749498997996,0.8107834796564344,0.6832830412617376
246.73346693386773,0.8107834796564344,0.6837668341983607
249.71743486973946,0.8107834796564344,0.684129678900828
252.70140280561122,0.8107834796564344,0.684129678900828
255.68537074148296,0.8115381966375664,0.684129678900828
258.66933867735474,0.8115381966375664,0.6849499446357917
261.65330661322645,0.8134249890903967,0.6858829738707077
264.6372745490982,0.8134249890903967,0.6870319820951876
267.6212424849699,0.8134249890903967,0.6870319820951876
270.6052104208417,0.8147726979852754,0.6873948267976548
273.58917835671343,0.8147726979852754,0.6891101094653714
276.5731462925852,0.8147726979852754,0.6906075637930144
279.5571142284569,0.81549838739021,0.696896871969115
282.54108216432866,0.81549838739021,0.6979450899984652
285.5250501002004,0.81549838739021,0.6981724143903724
288.5090180360721,0.81549838739021,0.6981724143903724
291.4929859719439,0.81549838739021,0.699563903117657
294.47695390781564,0.8280562800748276,0.7003186200987892
297.4609218436874,0.8280562800748276,0.701217092695375
300.4448897795591,0.8280562800748276,0.705881662925983
303.42885771543087,0.8280562800748276,0.705881662925983
306.4128256513026,0.8280562800748276,0.7064746042690395
309.39679358717433,0.8280562800748276,0.7068519627596055
312.3807615230461,0.8280562800748276,0.7072148074620728
315.36472945891785,0.8280562800748276,0.7074449041026619
318.34869739478955,0.8280562800748276,0.7074449041026619
321.3326653306613,0.8280562800748276,0.7074449041026619
324.3166332665331,0.8280562800748276,0.7082310676246744
327.30060120240483,0.8280562800748276,0.7094664674449799
330.28456913827654,0.8280562800748276,0.7094664674449799
333.2685370741483,0.8280562800748276,0.7094664674449799
336.25250501002006,0.8280562800748276,0.7094664674449799
339.23647294589176,0.8280562800748276,0.7094664674449799
342.2204408817635,0.8280562800748276,0.7094664674449799
345.2044088176353,0.8280562800748276,0.709696564085569
348.188376753507,0.8280562800748276,0.709926660726158
351.17234468937875,0.8280562800748276,0.7115473670638452
354.1563126252505,0.8280562800748276,0.7133497907484596
357.14028056112227,0.8280562800748276,0.7133497907484596
360.12424849699397,0.8280562800748276,0.7133497907484596
363.10821643286573,0.8280562800748276,0.7138335836850828
366.0921843687375,0.8280562800748276,0.7142109421756487
369.0761523046092,0.8280562800748276,0.7157083965032917
372.06012024048096,0.8280562800748276,0.7157083965032917
375.0440881763527,0.8280562800748276,0.7157083965032917
378.0280561122244,0.8280562800748276,0.7157083965032917
381.0120240480962,0.8280562800748276,0.7164631134844239
383.99599198396794,0.8412638272446388,0.7190517006910506
386.9799599198397,0.8412638272446388,0.7190517006910506
389.9639278557114,0.8412638272446388,0.7205321070771173
392.94789579158316,0.8412638272446388,0.7215141484501568
395.9318637274549,0.8412638272446388,0.7215141484501568
398.9158316633266,0.843150619697469,0.721795759264012
401.8997995991984,0.843150619697469,0.721795759264012
404.88376753507015,0.843150619697469,0.721795759264012
407.8677354709419,0.843150619697469,0.7232213357839282
410.8517034068136,0.843150619697469,0.7295106439600287
413.8356713426854,0.8524809120466293,0.7295106439600287
416.81963927855713,0.8524809120466293,0.7302217612885592
419.80360721442884,0.8524809120466293,0.7304518579291481
422.7875751503006,0.8524809120466293,0.7304518579291481
425.77154308617236,0.8524809120466293,0.7304518579291481
428.75551102204406,0.8524809120466293,0.7304518579291481
431.7394789579158,0.8524809120466293,0.7306791823210554
434.7234468937876,0.8524809120466293,0.7306791823210554
437.70741482965934,0.8594959096276645,0.7330376728870932
440.69138276553105,0.8594959096276645,0.7330376728870932
443.6753507014028,0.8594959096276645,0.7330376728870932
446.65931863727457,0.8594959096276645,0.7335466080928557
449.64328657314627,0.8594959096276645,0.733828218906711
452.62725450901803,0.8594959096276645,0.733828218906711
455.6112224448898,0.8602215990325993,0.7340583155472999
458.5951903807615,0.8602215990325993,0.7342884121878891
461.57915831663325,0.8602215990325993,0.7342884121878891
464.563126252505,0.8602215990325993,0.7350141015928238
467.5470941883768,0.8602215990325993,0.7350141015928238
470.5310621242485,0.8602215990325993,0.7350141015928238
473.51503006012024,0.8602215990325993,0.7350141015928238
476.498997995992,0.8602215990325993,0.7350141015928238
479.4829659318637,0.8602215990325993,0.7350141015928238
482.46693386773546,0.8602215990325993,0.7350141015928238
485.4509018036072,0.8608805683370205,0.7350141015928238
488.4348697394789,0.861243413039488,0.7350141015928238
491.4188376753507,0.861243413039488,0.7350141015928238
494.40280561122245,0.861243413039488,0.7350141015928238
497.3867735470942,0.861243413039488,0.7353769462952912
500.3707414829659,0.861243413039488,0.7353769462952912
503.3547094188377,0.861243413039488,0.7353769462952912
506.33867735470943,0.861243413039488,0.7353769462952912
509.32264529058114,0.861243413039488,0.7353769462952912
512.3066132264529,0.861243413039488,0.7388387720349073
515.2905811623247,0.861243413039488,0.7391203828487626
518.2745490981964,0.861243413039488,0.7398460722536974
521.2585170340681,0.861243413039488,0.7398460722536974
524.2424849699398,0.861243413039488,0.7400761688942863
527.2264529058116,0.861243413039488,0.7400761688942863
530.2104208416833,0.862815740083513,0.7419629613471165
533.1943887775551,0.862815740083513,0.7443214519131542
536.1783567134269,0.862815740083513,0.7450761688942864
539.1623246492986,0.862815740083513,0.7450761688942864
542.1462925851704,0.862815740083513,0.7450761688942864
545.130260521042,0.862815740083513,0.7450761688942864
548.1142284569138,0.862815740083513,0.7455599618309096
551.0981963927856,0.862815740083513,0.7455599618309096
554.0821643286573,0.862815740083513,0.7455599618309096
557.0661322645291,0.862815740083513,0.7455599618309096
560.0501002004008,0.862815740083513,0.7455599618309096
563.0340681362726,0.862815740083513,0.7455599618309096
566.0180360721442,0.862815740083513,0.7455599618309096
569.002004008016,0.862815740083513,0.7457900584714985
571.9859719438878,0.862815740083513,0.7457900584714985
574.9699398797595,0.862815740083513,0.7457900584714985
577.9539078156313,0.862815740083513,0.7457900584714985
580.937875751503,0.862815740083513,0.7460716692853538
583.9218436873748,0.862815740083513,0.7460716692853538
586.9058116232464,0.862815740083513,0.746298993677261
589.8897795591182,0.862815740083513,0.746298993677261
592.87374749499,0.862815740083513,0.746298993677261
595.8577154308617,0.862815740083513,0.746298993677261
598.8416833667335,0.862815740083513,0.7465263180691682
601.8256513026053,0.862815740083513,0.7472917218196465
604.8096192384769,0.862815740083513,0.7475218184602356
607.7935871743487,0.862815740083513,0.7475218184602356
610.7775551102204,0.862815740083513,0.7475218184602356
613.7615230460922,0.862815740083513,0.7475218184602356
616.7454909819639,0.8635704570646453,0.7475218184602356
619.7294589178357,0.8635704570646453,0.7478991769508015
622.7134268537075,0.8635704570646453,0.7491570385860216
625.6973947895791,0.8635704570646453,0.7502891140577199
628.6813627254509,0.8635704570646453,0.7502891140577199
631.6653306613226,0.8635704570646453,0.75133733208707
634.6492985971944,0.8635704570646453,0.75133733208707
637.6332665330661,0.8635704570646453,0.7524472100004995
640.6172344689379,0.8635704570646453,0.7524472100004995
643.6012024048097,0.8635704570646453,0.7540195370445247
646.5851703406813,0.8635704570646453,0.7558191884804571
649.5691382765531,0.8635704570646453,0.7558191884804571
652.5531062124248,0.8635704570646453,0.756998433763476
655.5370741482966,0.8635704570646453,0.7572800445773313
658.5210420841684,0.8635704570646453,0.7577638375139544
661.5050100200401,0.8635704570646453,0.7580454483278097
664.4889779559118,0.8635704570646453,0.7580454483278097
667.4729458917835,0.8635704570646453,0.7580454483278097
670.4569138276553,0.8635704570646453,0.7593033099630297
673.440881763527,0.8635704570646453,0.7593033099630297
676.4248496993988,0.8635704570646453,0.7604131878764593
679.4088176352706,0.8635704570646453,0.7604131878764593
682.3927855711423,0.8635704570646453,0.7604131878764593
685.376753507014,0.8635704570646453,0.7604131878764593
688.3607214428857,0.8635704570646453,0.7604131878764593
691.3446893787575,0.8635704570646453,0.7604131878764593
694.3286573146293,0.8635704570646453,0.7604131878764593
697.312625250501,0.8635704570646453,0.7604131878764593
700.2965931863728,0.8635704570646453,0.7604131878764593
703.2805611222445,0.8635704570646453,0.7607760325789267
706.2645290581162,0.8635704570646453,0.7612598255155497
709.2484969939879,0.8635704570646453,0.7612598255155497
712.2324649298597,0.8635704570646453,0.7612598255155497
715.2164328657315,0.8635704570646453,0.761541436329405
718.2004008016032,0.8635704570646453,0.761541436329405
721.184368737475,0.8635704570646453,0.761541436329405
724.1683366733467,0.8635704570646453,0.761541436329405
727.1523046092184,0.8635704570646453,0.761541436329405
730.1362725450902,0.8635704570646453,0.7617715329699941
733.1202404809619,0.8635704570646453,0.7617715329699941
736.1042084168337,0.8635704570646453,0.7617715329699941
739.0881763527054,0.8635704570646453,0.7625576964920066
742.0721442885772,0.8635704570646453,0.7625576964920066
745.0561122244488,0.8635704570646453,0.7625576964920066
748.0400801603206,0.8635704570646453,0.7625576964920066
751.0240480961924,0.8635704570646453,0.7625576964920066
754.0080160320641,0.8635704570646453,0.7625576964920066
756.9919839679359,0.8635704570646453,0.7625576964920066
759.9759519038076,0.8635704570646453,0.7688470046681073
762.9599198396794,0.8635704570646453,0.7688470046681073
765.943887775551,0.8635704570646453,0.7688470046681073
768.9278557114228,0.8635704570646453,0.7691286154819623
771.9118236472946,0.8635704570646453,0.7691286154819623
774.8957915831663,0.8635704570646453,0.7691286154819623
777.8797595190381,0.8635704570646453,0.7696124084185856
780.8637274549098,0.8635704570646453,0.7696124084185856
783.8476953907816,0.8649181659595241,0.7698940192324409
786.8316633266533,0.8649181659595241,0.7698940192324409
789.815631262525,0.8649181659595241,0.7717808116852711
792.7995991983968,0.8649181659595241,0.7721581701758371
795.7835671342685,0.8649181659595241,0.772388266816426
798.7675350701403,0.8649181659595241,0.7728456878489224
801.7515030060121,0.8649181659595241,0.7728456878489224
804.7354709418838,0.8649181659595241,0.7728456878489224
807.7194388777555,0.8649181659595241,0.7728456878489224
810.7034068136272,0.8649181659595241,0.7728456878489224
813.687374749499,0.8649181659595241,0.7730730122408296
816.6713426853707,0.8649181659595241,0.7735222485391225
819.6553106212425,0.8649181659595241,0.7735222485391225
822.6392785571143,0.8649181659595241,0.7745295487579125
825.6232464929859,0.8649181659595241,0.7745295487579125
828.6072144288577,0.8649181659595241,0.7745295487579125
831.5911823647294,0.8649181659595241,0.7745295487579125
834.5751503006012,0.8649181659595241,0.7745295487579125
837.559118236473,0.8649181659595241,0.7745295487579125
840.5430861723447,0.8649181659595241,0.7745295487579125
843.5270541082165,0.8649181659595241,0.7745295487579125
846.5110220440881,0.8649181659595241,0.7786619467582349
849.4949899799599,0.8649181659595241,0.7786619467582349
852.4789579158316,0.8649181659595241,0.7786619467582349
855.4629258517034,0.8649181659595241,0.7786619467582349
858.4468937875752,0.8649181659595241,0.7786619467582349
861.4308617234469,0.8652955244500901,0.7786619467582349
864.4148296593187,0.8656583691525573,0.7798411920412538
867.3987975951903,0.8656583691525573,0.780324984977877
870.3827655310621,0.8659399799664127,0.780324984977877
873.3667334669339,0.8659399799664127,0.780324984977877
876.3507014028056,0.8659399799664127,0.780324984977877
879.3346693386774,0.8659399799664127,0.7822117774307071
882.3186372745491,0.8659399799664127,0.7822117774307071
885.3026052104209,0.8659399799664127,0.7824418740712963
888.2865731462925,0.8659399799664127,0.7829508092770586
891.2705410821643,0.8659399799664127,0.7829508092770586
894.2545090180361,0.8659399799664127,0.7829508092770586
897.2384769539078,0.8659399799664127,0.7829508092770586
900.2224448897796,0.8659399799664127,0.7829508092770586
903.2064128256513,0.8659399799664127,0.7842985181719373
906.190380761523,0.8659399799664127,0.7842985181719373
909.1743486973947,0.8659399799664127,0.7842985181719373
912.1583166332665,0.8659399799664127,0.7842985181719373
915.1422845691383,0.8659399799664127,0.7842985181719373
918.12625250501,0.8659399799664127,0.7842985181719373
921.1102204408818,0.8659399799664127,0.7846758766625035
924.0941883767536,0.8659399799664127,0.7846758766625035
927.0781563126252,0.8659399799664127,0.7846758766625035
930.062124248497,0.8659399799664127,0.7846758766625035
933.0460921843687,0.8659399799664127,0.7846758766625035
936.0300601202405,0.8659399799664127,0.7860869393943207
939.0140280561122,0.8659399799664127,0.7860869393943207
941.997995991984,0.8659399799664127,0.7860869393943207
944.9819639278558,0.8659399799664127,0.7868731029163334
947.9659318637274,0.8659399799664127,0.7868731029163334
950.9498997995992,0.8659399799664127,0.7945101199873127
953.9338677354709,0.8659399799664127,0.7945101199873127
956.9178356713427,0.8659399799664127,0.7945101199873127
959.9018036072144,0.8659399799664127,0.79473744437922
962.8857715430862,0.8659399799664127,0.7970959349452577
965.8697394789579,0.8659399799664127,0.7970959349452577
968.8537074148296,0.8659399799664127,0.797377545759113
971.8376753507014,0.8659399799664127,0.797377545759113
974.8216432865731,0.8659399799664127,0.797377545759113
977.8056112224449,0.8659399799664127,0.797377545759113
980.7895791583167,0.8659399799664127,0.797377545759113
983.7735470941884,0.8708776551956315,0.797377545759113
986.7575150300601,0.8708776551956315,0.797377545759113
989.7414829659318,0.8745185961555405,0.797377545759113
992.7254509018036,0.8745185961555405,0.7997360363251507
995.7094188376753,0.8745185961555405,0.7997360363251507
998.6933867735471,0.8745185961555405,0.8000176471390059
1001.6773547094189,0.8745185961555405,0.8063069553151065
1004.6613226452906,0.8745185961555405,0.8073142555338966
1007.6452905811623,0.8745185961555405,0.8079189384163699
1010.629258517034,0.8745185961555405,0.8091768000515899
1013.6132264529058,0.8745185961555405,0.8091768000515899
1016.5971943887776,0.8745185961555405,0.8091768000515899
1019.5811623246493,0.8745185961555405,0.8095541585421558
1022.5651302605211,0.8745185961555405,0.8095541585421558
1025.5490981963928,0.8745185961555405,0.8097814829340633
1028.5330661322646,0.8745185961555405,0.8097814829340633
1031.5170340681361,0.8745185961555405,0.8097814829340633
1034.5010020040081,0.8749760171880366,0.8112694412098724
1037.4849699398796,0.8749760171880366,0.8112694412098724
1040.4689378757514,0.8756349864924581,0.8112694412098724
1043.4529058116232,0.8756349864924581,0.8112694412098724
1046.436873747495,0.8756349864924581,0.8115510520237276
1049.4208416833667,0.8756349864924581,0.8123057690048596
1052.4048096192384,0.8756349864924581,0.8126831274954257
1055.3887775551102,0.8756349864924581,0.8137930054088554
1058.372745490982,0.8756349864924581,0.8154560436284973
1061.3567134268537,0.8756349864924581,0.8343239681567992
1064.3406813627255,0.8756349864924581,0.8343239681567992
1067.3246492985973,0.8756349864924581,0.8358962952008243
1070.308617234469,0.8760924075249544,0.8370755404838433
1073.2925851703408,0.8764552522274217,0.8370755404838433
1076.2765531062125,0.8766825766193289,0.838091800646445
1079.260521042084,0.8787423573899034,0.8384546453489123
1082.2444889779558,0.8787423573899034,0.8384546453489123
1085.2284569138276,0.8787423573899034,0.8384546453489123
1088.2124248496993,0.8787423573899034,0.8384546453489123
1091.196392785571,0.8787423573899034,0.8389663528033565
1094.1803607214429,0.8787423573899034,0.8400145708327067
1097.1643286573146,0.8787423573899034,0.8400145708327067
1100.1482965931864,0.8787423573899034,0.8402446674732958
1103.1322645290581,0.8787423573899034,0.8406939037715887
1106.11623246493,0.8787423573899034,0.8409212281634959
1109.1002004008017,0.8787423573899034,0.8409212281634959
1112.0841683366734,0.8787423573899034,0.8409212281634959
1115.0681362725452,0.8787423573899034,0.8409212281634959
1118.0521042084167,0.8787423573899034,0.8428591061527493
1121.0360721442885,0.8787423573899034,0.8428591061527493
1124.0200400801602,0.8787423573899034,0.8428591061527493
1127.004008016032,0.8787423573899034,0.8428591061527493
1129.9879759519038,0.8787423573899034,0.8428591061527493
1132.9719438877755,0.8787423573899034,0.8432364646433153
1135.9559118236473,0.8787423573899034,0.8434665612839043
1138.939879759519,0.8787423573899034,0.8434665612839043
1141.9238476953908,0.8787423573899034,0.8447244229191244
1144.9078156312626,0.8787423573899034,0.845841984602724
1147.8917835671343,0.8787423573899034,0.845841984602724
1150.875751503006,0.8787423573899034,0.8464864401190464
1153.8597194388778,0.8787423573899034,0.8590650564712478
1156.8436873747496,0.8787423573899034,0.8590650564712478
1159.8276553106211,0.8787423573899034,0.8602443017542666
1162.811623246493,0.8787423573899034,0.8602443017542666
1165.7955911823647,0.8787423573899034,0.8605259125681217
1168.7795591182364,0.8787423573899034,0.861821786505505
1171.7635270541082,0.8787423573899034,0.8625474759104398
1174.74749498998,0.8787423573899034,0.8625474759104398
1177.7314629258517,0.8787423573899034,0.8625474759104398
1180.7154308617235,0.8787423573899034,0.8633021928915718
1183.6993987975952,0.8787423573899034,0.8635322895321608
1186.683366733467,0.8787423573899034,0.864016082468784
1189.6673346693387,0.8791997784223996,0.8642976932826393
1192.6513026052105,0.8791997784223996,0.8642976932826393
1195.6352705410823,0.8791997784223996,0.8642976932826393
1198.6192384769538,0.8791997784223996,0.8642976932826393
1201.6032064128256,0.8807721054664247,0.8645793040964945
1204.5871743486973,0.8807721054664247,0.8645793040964945
1207.571142284569,0.8853056484433638,0.8649566625870606
1210.5551102204408,0.8853056484433638,0.8649566625870606
1213.5390781563126,0.8853056484433638,0.8649566625870606
1216.5230460921844,0.8853056484433638,0.8662145242222807
1219.5070140280561,0.8853056484433638,0.8665773689247482
1222.4909819639279,0.8853056484433638,0.8668589797386034
1225.4749498997996,0.8853056484433638,0.8668589797386034
1228.4589178356714,0.8853056484433638,0.8668589797386034
1231.4428857715432,0.8853056484433638,0.867313628522418
1234.426853707415,0.8853056484433638,0.8676764732248853
1237.4108216432865,0.8853056484433638,0.870034963790923
1240.3947895791582,0.8853056484433638,0.8707896807720551
1243.37875751503,0.8853056484433638,0.8715035703492671
1246.3627254509017,0.8853056484433638,0.8733903628020974
1249.3466933867735,0.8853056484433638,0.8733903628020974
1252.3306613226453,0.8853056484433638,0.8738395991003902
1255.314629258517,0.8853056484433638,0.8751873079952689
1258.2985971943888,0.8853056484433638,0.8772607062950821
1261.2825651302605,0.8853056484433638,0.8772607062950821
1264.2665330661323,0.8853056484433638,0.8772607062950821
1267.250501002004,0.8853056484433638,0.8804053603831326
1270.2344689378758,0.8853056484433638,0.88168090280439
1273.2184368737476,0.8853056484433638,0.8819082271962971
1276.2024048096193,0.8853056484433638,0.8822855856868631
1279.1863727454909,0.8853056484433638,0.8854302397749135
1282.1703406813626,0.8853056484433638,0.8877887303409513
1285.1543086172344,0.8853056484433638,0.8877887303409513
1288.1382765531062,0.8853056484433638,0.8877887303409513
1291.122244488978,0.8853056484433638,0.8877887303409513
1294.1062124248497,0.8853056484433638,0.8899056194343704
1297.0901803607214,0.8853056484433638,0.8901872302482258
1300.0741482965932,0.8853056484433638,0.8901872302482258
1303.058116232465,0.8853056484433638,0.8901872302482258
1306.0420841683367,0.8853056484433638,0.8920740227010558
1309.0260521042085,0.8853056484433638,0.8920740227010558
1312.0100200400802,0.8853056484433638,0.8920740227010558
1314.993987975952,0.8853056484433638,0.8920740227010558
1317.9779559118235,0.8853056484433638,0.8920740227010558
1320.9619238476953,0.8853056484433638,0.8923013470929632
1323.945891783567,0.8853056484433638,0.8923013470929632
1326.9298597194388,0.8853056484433638,0.8923013470929632
1329.9138276553106,0.8853056484433638,0.8923013470929632
1332.8977955911823,0.8853056484433638,0.8923013470929632
1335.881763527054,0.8853056484433638,0.8927851400295864
1338.8657314629259,0.8853056484433638,0.8927851400295864
1341.8496993987976,0.8853056484433638,0.8927851400295864
1344.8336673346694,0.8853056484433638,0.8927851400295864
1347.8176352705411,0.8853056484433638,0.8932453333107645
1350.801603206413,0.8853056484433638,0.8951321257635947
1353.7855711422847,0.8853056484433638,0.8953594501555019
1356.7695390781564,0.8853056484433638,0.8965386954385208
1359.753507014028,1.0,0.897796557073741
1362.7374749498997,1.0,0.897796557073741
1365.7214428857715,1.0,0.897796557073741
1368.7054108216432,1.0,0.898173915564307
1371.689378757515,1.0,0.8986231518625999
1374.6733466933867,1.0,0.9051397844306077
1377.6573146292585,1.0,0.9053698810711969
1380.6412825651303,1.0,0.9053698810711969
1383.625250501002,1.0,0.905651491885052
1386.6092184368738,1.0,0.9250311238677982
1389.5931863727455,1.0,0.9250311238677982
1392.5771543086173,1.0,0.9250311238677982
1395.561122244489,1.0,0.9260793418971484
1398.5450901803606,1.0,0.9260793418971484
1401.5290581162324,1.0,0.9260793418971484
1404.5130260521041,1.0,0.9271156696921357
1407.4969939879759,1.0,0.9271156696921357
1410.4809619238476,1.0,0.9271156696921357
1413.4649298597194,1.0,0.9273457663327247
1416.4488977955912,1.0,0.9273457663327247
1419.432865731463,1.0,0.9273457663327247
1422.4168336673347,1.0,0.9273457663327247
1425.4008016032064,1.0,0.9280714557376595
1428.3847695390782,1.0,0.9285316490188376
1431.36873747495,1.0,0.9288944937213048
1434.3527054108217,1.0,0.9288944937213048
1437.3366733466935,1.0,0.9300043716347343
1440.320641282565,1.0,0.9300043716347343
1443.3046092184368,1.0,0.9300043716347343
1446.2885771543085,1.0,0.9307905351567468
1449.2725450901803,1.0,0.9307905351567468
1452.256513026052,1.0,0.9331490257227846
1455.2404809619238,1.0,0.9331490257227846
1458.2244488977956,1.0,0.9331490257227846
1461.2084168336673,1.0,0.9331490257227846
1464.192384769539,1.0,0.9331490257227846
1467.1763527054109,1.0,0.9331490257227846
1470.1603206412826,1.0,0.9342589036362141
1473.1442885771544,1.0,0.9347426965728372
1476.1282565130261,1.0,0.9371011871388749
1479.1122244488977,1.0,0.9371011871388749
1482.0961923847694,1.0,0.9371011871388749
1485.0801603206412,1.0,0.9378559041200071
1488.064128256513,1.0,0.9378559041200071
1491.0480961923847,1.0,0.938610621101139
1494.0320641282565,1.0,0.938610621101139
1497.0160320641282,1.0,0.938610621101139
1500.0,1.0,1.0


==> data/time_cdf_http.csv <==
x,real_cdf,synth_cdf
1e-06,0.0,0.07330836277570105
6.699725460767268e-05,0.0,0.08301696050513209
0.00013299450921534537,0.08357220862505656,0.0915495507976844
0.00019899176382301805,0.08661801759191814,0.10352060443540471
0.00026498901843069076,0.09779205370467972,0.12272634649653888
0.0003309862730383634,0.11124644267990202,0.13187487178002621
0.00039698352764603613,0.1186974892438518,0.14337131379117407
0.00046298078225370885,0.13129785184421444,0.1641770654458326
0.0005289780368613815,0.14768433958486887,0.1795606651431578
0.0005949752914690542,0.18530628522451648,0.20299539529634156
0.0006609725460767268,0.28136711469691095,0.24370322283540308
0.0007269698006843996,0.34440618362639525,0.27454745007775017
0.0007929670552920722,0.35971893120017207,0.2875641622950849
0.0008589643098997449,0.3781741120940785,0.30622172823118876
0.0009249615645074177,0.39553710464895686,0.31465824988042973
0.0009909588191150901,0.41017454687969446,0.3307850909657623
0.0010569560737227629,0.4242176782409374,0.3477829428485762
0.0011229533283304356,0.42730745426714606,0.36611406793966317
0.0011889505829381082,0.4433216376498442,0.38936567336038624
0.001254947837545781,0.4944888226948632,0.43541862961076305
0.0013209450921534535,0.5139783651338423,0.482337391584589
0.0013869423467611263,0.5205052351411045,0.52592721732902
0.001452939601368799,0.5456339987248765,0.5448103398668706
0.0015189368559764716,0.5632673298998743,0.5670088203986844
0.0015849341105841444,0.5662691220145697,0.5710492244390885
0.0016509313651918171,0.5751807064973906,0.5807679393661367
0.0017169286197994897,0.5797014036651467,0.589574304993739
0.0017829258744071624,0.5935914445518629,0.5986437576906427
0.0018489231290148352,0.6102832174827644,0.6076396450538193
0.0019149203836225078,0.6189296917127302,0.619131020799581
0.0019809176382301805,0.6256513750473166,0.6382140075296264
0.0020469148928378535,0.6321490440449855,0.6500427651917174
0.002112912147445526,0.6406403334573274,0.6594364996052178
0.0021789094020531986,0.6435889623609649,0.6676469265854108
0.0022449066566608716,0.6542123531314146,0.6770683792864334
0.002310903911268544,0.6657777031771567,0.6811666058308964
0.0023769011658762167,0.6714137754996616,0.6858435839453745
0.0024428984204838897,0.6820740960251783,0.6913916723563662
0.002508895675091562,0.6919786975964466,0.7036993427692292
0.0025748929296992348,0.701705236489652,0.7139041963951351
0.0026408901843069073,0.7099738832386912,0.7231320405079413
0.0027068874389145803,0.7170116756931502,0.7309453890470963
0.002772884693522253,0.7220360233951939,0.7380214522812477
0.0028388819481299254,0.7260907071373777,0.7468591066736912
0.0029048792027375984,0.7319424228236521,0.7551838701455134
0.002970876457345271,0.7386365003510628,0.7608985244282791
0.0030368737119529435,0.7426503227859378,0.764737211129869
0.0031028709665606165,0.7489844978701129,0.7718044601862822
0.003168868221168289,0.754093277978893,0.7783836933784186
0.0032348654757759616,0.7612369793825566,0.7809299896747149
0.0033008627303836345,0.7683180020273046,0.7909662100356901
0.003366859984991307,0.7693863780956807,0.793787273293186
0.0034328572395989796,0.7728150096493124,0.8041422854025843
0.0034988544942066526,0.7742038985382013,0.8086842326528648
0.003564851748814325,0.7810498618260504,0.8131474131270747
0.0036308490034219977,0.7824387507149393,0.8149467833474975
0.0036968462580296707,0.7855532288294174,0.8188609247616391
0.0037628435126373433,0.7913514429609648,0.8219229212446881
0.003828840767245016,0.7982223620029365,0.8265525508743179
0.0038948380218526884,0.8035731454787199,0.8336275831303648
0.003960835276460361,0.8103429313845353,0.8378920015076864
0.004026832531068034,0.8131207091623129,0.8408937936223818
0.004092829785675707,0.8184876801542839,0.8494130620878866
0.004158827040283379,0.8243969467608941,0.8539902100860873
0.004224824294891052,0.8250282598922073,0.8677317925776699
0.0042908215494987245,0.8274443030638619,0.8735472141487028
0.004356818804106397,0.835356102110623,0.8834837381981302
0.00442281605871407,0.8371554723310458,0.8869945406672659
0.004488813313321743,0.8371554723310458,0.8922295834023086
0.004554810567929416,0.8371554723310458,0.8975915788575995
0.004620807822537088,0.846824140853881,0.9029423623333829
0.004686805077144761,0.8515015678658668,0.9071090290000493
0.004752802331752433,0.8523185613299192,0.9113894058681455
0.004818799586360106,0.8548199179979424,0.913549899695306
0.004884796840967779,0.856378354992812,0.913549899695306
0.004950794095575452,0.8585090368109939,0.9148125259579323
0.005016791350183124,0.8608400391419962,0.9160751522205586
0.005082788604790797,0.8617080946975517,0.919073889594296
0.005148785859398469,0.8637017151122248,0.9214048919252983
0.005214783114006142,0.8637017151122248,0.9214048919252983
0.0052807803686138145,0.8650906040011137,0.9214048919252983
0.005346777623221488,0.8650906040011137,0.9227937808141873
0.0054127748778291605,0.8650906040011137,0.9230177951511048
0.005478772132436833,0.8650906040011137,0.9230177951511048
0.0055447693870445056,0.8650906040011137,0.9230177951511048
0.005610766641652178,0.8675478689583787,0.9245610050276478
0.005676763896259851,0.8690910788349219,0.9261042149041911
0.005742761150867524,0.8690910788349219,0.9265127116362173
0.005808758405475197,0.8690910788349219,0.9265127116362173
0.005874755660082869,0.8690910788349219,0.9265127116362173
0.005940752914690542,0.8690910788349219,0.927174087297593
0.006006750169298214,0.8690910788349219,0.927174087297593
0.006072747423905887,0.8702484862423292,0.927174087297593
0.00613874467851356,0.8702484862423292,0.927174087297593
0.006204741933121233,0.8702484862423292,0.927174087297593
0.006270739187728905,0.8702484862423292,0.9296432231000621
0.006336736442336578,0.8713168623107053,0.9310321119889511
0.0064027336969442504,0.8713168623107053,0.9316934876503267
0.006468730951551923,0.8713168623107053,0.9333063908761332
0.0065347282061595955,0.8713168623107053,0.9333063908761332
0.006600725460767269,0.8713168623107053,0.9333063908761332
0.0066667227153749415,0.8713168623107053,0.9333063908761332
0.006732719969982614,0.8720478564627521,0.9337148876081593
0.006798717224590287,0.8720478564627521,0.9337148876081593
0.006864714479197959,0.873524729263154,0.9347832636765353
0.006930711733805632,0.8743927848187096,0.9347832636765353
0.006996708988413305,0.8743927848187096,0.9347832636765353
0.007062706243020978,0.8743927848187096,0.9347832636765353
0.00712870349762865,0.8743927848187096,0.9347832636765353
0.007194700752236323,0.8743927848187096,0.9347832636765353
0.007260698006843995,0.8748012815507358,0.9347832636765353
0.007326695261451668,0.8769211645916715,0.9358516397449114
0.007392692516059341,0.8769211645916715,0.9373948496214545
0.007458689770667014,0.8769211645916715,0.9373948496214545
0.007524687025274686,0.8775524777229846,0.9373948496214545
0.007590684279882359,0.8775524777229846,0.9373948496214545
0.0076566815344900315,0.8784205332785402,0.9373948496214545
0.007722678789097704,0.8784205332785402,0.9373948496214545
0.007788676043705377,0.8784205332785402,0.9387837385103432
0.007854673298313049,0.8798094221674291,0.9387837385103432
0.00792067055292072,0.880877798235805,0.9387837385103432
0.007986667807528394,0.880877798235805,0.9387837385103432
0.008052665062136068,0.880877798235805,0.9387837385103432
0.00811866231674374,0.880877798235805,0.9387837385103432
0.008184659571351413,0.880877798235805,0.9401726273992322
0.008250656825959084,0.8835293133873202,0.9401726273992322
0.008316654080566758,0.8835293133873202,0.940903621551279
0.00838265133517443,0.8835293133873202,0.9431605659957236
0.008448648589782103,0.8835293133873202,0.9431605659957236
0.008514645844389776,0.8835293133873202,0.9431605659957236
0.008580643098997448,0.8835293133873202,0.9431605659957236
0.008646640353605121,0.8835293133873202,0.943977559459776
0.008712637608212793,0.8835293133873202,0.943977559459776
0.008778634862820467,0.8849250105550762,0.943977559459776
0.008844632117428138,0.8849250105550762,0.943977559459776
0.008910629372035812,0.8849250105550762,0.943977559459776
0.008976626626643485,0.8861876368177024,0.9453664483486648
0.009042623881251157,0.8874502630803286,0.9453664483486648
0.00910862113585883,0.8874502630803286,0.9466290746112909
0.009174618390466502,0.8874502630803286,0.9466290746112909
0.009240615645074175,0.8874502630803286,0.9497154943643774
0.009306612899681849,0.8874502630803286,0.9497154943643774
0.00937261015428952,0.8874502630803286,0.9497154943643774
0.009438607408897194,0.8874502630803286,0.9497154943643774
0.009504604663504865,0.8888391519692175,0.9509781206270035
0.009570601918112539,0.8888391519692175,0.9509781206270035
0.00963659917272021,0.8888391519692175,0.9525213305035467
0.009702596427327884,0.8888391519692175,0.9525213305035467
0.009768593681935557,0.8888391519692175,0.9525213305035467
0.009834590936543229,0.8888391519692175,0.9525213305035467
0.009900588191150902,0.8888391519692175,0.9525213305035467
0.009966585445758574,0.8888391519692175,0.9525213305035467
0.010032582700366248,0.8888391519692175,0.9551728456550619
0.01009857995497392,0.8888391519692175,0.9551728456550619
0.010164577209581593,0.8888391519692175,0.9551728456550619
0.010230574464189266,0.8903823618457607,0.9551728456550619
0.010296571718796938,0.8914507379141369,0.9551728456550619
0.010362568973404611,0.8922223428524085,0.9551728456550619
0.010428566228012283,0.8922223428524085,0.9551728456550619
0.010494563482619956,0.8922223428524085,0.9553968599919797
0.010560560737227628,0.893090398407964,0.9553968599919797
0.010626557991835301,0.893090398407964,0.9553968599919797
0.010692555246442975,0.893090398407964,0.9553968599919797
0.010758552501050647,0.8938213925600107,0.9573904804066528
0.01082454975565832,0.8938213925600107,0.9573904804066528
0.010890547010265992,0.8938213925600107,0.9582074738707048
0.010956544264873665,0.8938213925600107,0.9582074738707048
0.011022541519481338,0.8959010122866893,0.9597506837472481
0.01108853877408901,0.8959010122866893,0.9597506837472481
0.011154536028696684,0.8959010122866893,0.9597506837472481
0.011220533283304355,0.8959010122866893,0.9610133100098744
0.011286530537912029,0.8968269382126152,0.9620816860782505
0.0113525277925197,0.8974883138739909,0.9620816860782505
0.011418525047127374,0.8974883138739909,0.9620816860782505
0.011484522301735047,0.8987509401366172,0.9620816860782505
0.011550519556342719,0.8998193162049931,0.9620816860782505
0.011616516810950392,0.8998193162049931,0.9643386305226949
0.011682514065558064,0.9010819424676194,0.9643386305226949
0.011748511320165737,0.9010819424676194,0.9643386305226949
0.011814508574773409,0.9010819424676194,0.9643386305226949
0.011880505829381082,0.9010819424676194,0.9643386305226949
0.011946503083988756,0.9010819424676194,0.9645626448596126
0.012012500338596428,0.9010819424676194,0.9645626448596126
0.012078497593204101,0.9010819424676194,0.9645626448596126
0.012144494847811773,0.9010819424676194,0.9645626448596126
0.012210492102419446,0.9010819424676194,0.965379638323665
0.01227648935702712,0.9010819424676194,0.965379638323665
0.012342486611634791,0.9010819424676194,0.965379638323665
0.012408483866242465,0.9010819424676194,0.965379638323665
0.012474481120850136,0.9010819424676194,0.965379638323665
0.01254047837545781,0.9010819424676194,0.9667685272125538
0.012606475630065481,0.9010819424676194,0.9667685272125538
0.012672472884673155,0.9010819424676194,0.9667685272125538
0.012738470139280828,0.9023445687302457,0.9667685272125538
0.0128044673938885,0.9023445687302457,0.9667685272125538
0.012870464648496173,0.9023445687302457,0.9681574161014426
0.012936461903103845,0.9023445687302457,0.9681574161014426
0.013002459157711518,0.903607194992872,0.9681574161014426
0.01306845641231919,0.903607194992872,0.9681574161014426
0.013134453666926863,0.9048698212554981,0.9681574161014426
0.013200450921534537,0.9062587101443871,0.9681574161014426
0.013266448176142209,0.9095149568216865,0.9681574161014426
0.013332445430749882,0.9124470555871186,0.9681574161014426
0.013398442685357554,0.9124470555871186,0.9681574161014426
0.013464439939965227,0.9124470555871186,0.9681574161014426
0.0135304371945729,0.9124470555871186,0.9681574161014426
0.013596434449180572,0.9124470555871186,0.9681574161014426
0.013662431703788246,0.9152248333648964,0.9681574161014426
0.013728428958395917,0.9152248333648964,0.9681574161014426
0.01379442621300359,0.9152248333648964,0.9681574161014426
0.013860423467611262,0.9166137222537853,0.9681574161014426
0.013926420722218936,0.9166137222537853,0.9681574161014426
0.01399241797682661,0.9174817778093409,0.9683814304383601
0.014058415231434281,0.9184077037352668,0.9691984239024125
0.014124412486041954,0.9184077037352668,0.9691984239024125
0.014190409740649626,0.9197965926241558,0.9691984239024125
0.0142564069952573,0.9197965926241558,0.9691984239024125
0.014322404249864971,0.9197965926241558,0.9691984239024125
0.014388401504472645,0.9197965926241558,0.9691984239024125
0.014454398759080318,0.9224481077756709,0.9691984239024125
0.01452039601368799,0.9237107340382972,0.9691984239024125
0.014586393268295663,0.9237107340382972,0.9691984239024125
0.014652390522903335,0.9237107340382972,0.9691984239024125
0.014718387777511008,0.9237107340382972,0.9691984239024125
0.014784385032118682,0.9237107340382972,0.9691984239024125
0.014850382286726353,0.9247791101066734,0.9691984239024125
0.014916379541334027,0.9247791101066734,0.9691984239024125
0.014982376795941698,0.9247791101066734,0.9691984239024125
0.015048374050549372,0.9288195141470774,0.9691984239024125
0.015114371305157043,0.9302084030359663,0.9691984239024125
0.015180368559764717,0.9302084030359663,0.9691984239024125
0.01524636581437239,0.9315972919248553,0.9691984239024125
0.015312363068980062,0.9322286050561684,0.9691984239024125
0.015378360323587735,0.9332969811245443,0.96942243823933
0.015444357578195407,0.9345596073871706,0.9708113271282188
0.01551035483280308,0.9359484962760596,0.9708113271282188
0.015576352087410752,0.9372111225386859,0.9708113271282188
0.015642349342018427,0.9386000114275748,0.9708113271282188
0.0157083465966261,0.9386000114275748,0.9708113271282188
0.015774343851233774,0.9386000114275748,0.9708113271282188
0.015840341105841444,0.9398626376902008,0.9708113271282188
0.015906338360449118,0.9398626376902008,0.9715423212802656
0.01597233561505679,0.9398626376902008,0.9726106973486419
0.016038332869664464,0.9412515265790898,0.9726106973486419
0.016104330124272138,0.942794736455633,0.9726106973486419
0.016170327378879808,0.942794736455633,0.9736790734170179
0.01623632463348748,0.9441836253445222,0.9750679623059069
0.016302321888095155,0.9441836253445222,0.9750679623059069
0.016368319142702828,0.9457268352210654,0.9750679623059069
0.016434316397310498,0.9457268352210654,0.9750679623059069
0.01650031365191817,0.9457268352210654,0.9750679623059069
0.016566310906525845,0.9457268352210654,0.9750679623059069
0.016632308161133518,0.9457268352210654,0.9750679623059069
0.01669830541574119,0.9457268352210654,0.9757293379672826
0.01676430267034886,0.9457268352210654,0.9757293379672826
0.016830299924956535,0.9471157241099541,0.9769919642299089
0.01689629717956421,0.9494305389247688,0.9769919642299089
0.016962294434171882,0.9494305389247688,0.9769919642299089
0.017028291688779555,0.9496545532616866,0.9769919642299089
0.017094288943387225,0.9525866520271187,0.9769919642299089
0.0171602861979949,0.9525866520271187,0.9769919642299089
0.017226283452602572,0.9534547075826743,0.9769919642299089
0.017292280707210245,0.9534547075826743,0.9769919642299089
0.01735827796181792,0.9542717010467263,0.9769919642299089
0.01742427521642559,0.9542717010467263,0.9783808531187977
0.017490272471033262,0.9555343273093526,0.9783808531187977
0.017556269725640936,0.9584664260747849,0.9791524580570693
0.01762226698024861,0.9598553149636737,0.9793764723939868
0.01768826423485628,0.9627874137291058,0.9793764723939868
0.017754261489463952,0.9640500399917321,0.9804448484623628
0.017820258744071626,0.9654389288806209,0.9804448484623628
0.0178862559986793,0.9654389288806209,0.9804448484623628
0.017952253253286973,0.9654389288806209,0.9804448484623628
0.018018250507894643,0.967896193837886,0.9804448484623628
0.018084247762502316,0.969632304948997,0.9804448484623628
0.01815024501710999,0.9708949312116233,0.9804448484623628
0.018216242271717663,0.9708949312116233,0.9804448484623628
0.018282239526325336,0.9721575574742496,0.9811758426144096
0.018348236780933006,0.9729291624125211,0.9811758426144096
0.01841423403554068,0.9729291624125211,0.9811758426144096
0.018480231290148353,0.9729291624125211,0.9811758426144096
0.018546228544756026,0.9729291624125211,0.9811758426144096
0.0186122257993637,0.9743180513014101,0.9811758426144096
0.01867822305397137,0.975706940190299,0.9824384688770359
0.018744220308579043,0.975706940190299,0.9824384688770359
0.018810217563186717,0.975706940190299,0.9838273577659247
0.01887621481779439,0.975706940190299,0.9838273577659247
0.01894221207240206,0.975706940190299,0.9838273577659247
0.019008209327009733,0.975706940190299,0.9838273577659247
0.019074206581617407,0.9767753162586751,0.9838273577659247
0.01914020383622508,0.9778436923270513,0.9838273577659247
0.019206201090832754,0.9778436923270513,0.9842358544979509
0.019272198345440424,0.9791063185896776,0.9842358544979509
0.019338195600048097,0.9791063185896776,0.9842358544979509
0.01940419285465577,0.9791063185896776,0.9842358544979509
0.019470190109263444,0.9801746946580536,0.9842358544979509
0.019536187363871117,0.9801746946580536,0.9842358544979509
0.019602184618478787,0.9801746946580536,0.9842358544979509
0.01966818187308646,0.981332102065461,0.9842358544979509
0.019734179127694134,0.981332102065461,0.9842358544979509
0.019800176382301807,0.9824004781338371,0.9842358544979509
0.01986617363690948,0.9837893670227259,0.9842358544979509
0.01993217089151715,0.9837893670227259,0.9842358544979509
0.019998168146124824,0.9837893670227259,0.9842358544979509
0.020064165400732498,0.9846063604867782,0.9842358544979509
0.02013016265534017,0.9846063604867782,0.9842358544979509
0.02019615990994784,0.9846063604867782,0.9842358544979509
0.020262157164555514,0.9851850641904818,0.9842358544979509
0.020328154419163188,0.9851850641904818,0.9842358544979509
0.02039415167377086,0.9861109901164079,0.9842358544979509
0.020460148928378535,0.9861109901164079,0.9842358544979509
0.020526146182986205,0.9861109901164079,0.9842358544979509
0.020592143437593878,0.9861109901164079,0.9842358544979509
0.02065814069220155,0.9861109901164079,0.9842358544979509
0.020724137946809225,0.9861109901164079,0.9842358544979509
0.0207901352014169,0.9867723657777836,0.9865668568289535
0.020856132456024568,0.9867723657777836,0.9865668568289535
0.02092212971063224,0.9871808625098097,0.9865668568289535
0.020988126965239915,0.9871808625098097,0.9865668568289535
0.02105412421984759,0.9885697513986985,0.9865668568289535
0.02112012147445526,0.9899586402875874,0.9865668568289535
0.021186118729062932,0.9899586402875874,0.9865668568289535
0.021252115983670605,0.9899586402875874,0.9865668568289535
0.02131811323827828,0.9906200159489631,0.9865668568289535
0.021384110492885952,0.9926136363636362,0.9865668568289535
0.021450107747493622,0.9926136363636362,0.9865668568289535
0.021516105002101295,0.9926136363636362,0.9865668568289535
0.02158210225670897,0.9926136363636362,0.9865668568289535
0.021648099511316642,0.9926136363636362,0.9865668568289535
0.021714096765924316,0.9940025252525252,0.9865668568289535
0.021780094020531986,0.9940025252525252,0.9865668568289535
0.02184609127513966,0.9940025252525252,0.9865668568289535
0.021912088529747333,0.9940025252525252,0.9865668568289535
0.021978085784355006,0.9940025252525252,0.9865668568289535
0.02204408303896268,0.9940025252525252,0.9865668568289535
0.02211008029357035,0.9940025252525252,0.9865668568289535
0.022176077548178023,0.995391414141414,0.9865668568289535
0.022242074802785696,0.995391414141414,0.9865668568289535
0.02230807205739337,0.9966540404040403,0.9865668568289535
0.02237406931200104,0.9975799663299664,0.9865668568289535
0.022440066566608713,0.9975799663299664,0.9865668568289535
0.022506063821216386,0.9988425925925927,0.9865668568289535
0.02257206107582406,0.9988425925925927,0.9865668568289535
0.022638058330431733,1.0,0.9865668568289535
0.022704055585039403,1.0,0.9865668568289535
0.022770052839647077,1.0,0.9865668568289535
0.02283605009425475,1.0,0.9865668568289535
0.022902047348862423,1.0,0.9865668568289535
0.022968044603470097,1.0,0.9865668568289535
0.023034041858077767,1.0,0.9865668568289535
0.02310003911268544,1.0,0.9865668568289535
0.023166036367293114,1.0,0.9865668568289535
0.023232033621900787,1.0,0.9865668568289535
0.02329803087650846,1.0,0.9865668568289535
0.02336402813111613,1.0,0.9865668568289535
0.023430025385723804,1.0,0.9865668568289535
0.023496022640331477,1.0,0.9865668568289535
0.02356201989493915,1.0,0.9865668568289535
0.02362801714954682,1.0,0.9865668568289535
0.023694014404154494,1.0,0.9865668568289535
0.023760011658762167,1.0,0.9865668568289535
0.02382600891336984,1.0,0.9876352328973295
0.023892006167977514,1.0,0.9876352328973295
0.023958003422585184,1.0,0.9876352328973295
0.024024000677192858,1.0,0.9876352328973295
0.02408999793180053,1.0,0.9876352328973295
0.024155995186408204,1.0,0.9876352328973295
0.024221992441015878,1.0,0.9890241217862185
0.024287989695623548,1.0,0.9890241217862185
0.02435398695023122,1.0,0.9890241217862185
0.024419984204838895,1.0,0.989248136123136
0.024485981459446568,1.0,0.989248136123136
0.02455197871405424,1.0,0.989248136123136
0.02461797596866191,1.0,0.989248136123136
0.024683973223269585,1.0,0.989248136123136
0.024749970477877258,1.0,0.989248136123136
0.02481596773248493,1.0,0.989248136123136
0.0248819649870926,1.0,0.989248136123136
0.024947962241700275,1.0,0.989248136123136
0.02501395949630795,1.0,0.989248136123136
0.025079956750915622,1.0,0.989248136123136
0.025145954005523295,1.0,0.989248136123136
0.025211951260130965,1.0,0.989248136123136
0.02527794851473864,1.0,0.9918996512746511
0.025343945769346312,1.0,0.9918996512746511
0.025409943023953985,1.0,0.9918996512746511
0.02547594027856166,1.0,0.9918996512746511
0.02554193753316933,1.0,0.9918996512746511
0.025607934787777002,1.0,0.9918996512746511
0.025673932042384676,1.0,0.9918996512746511
0.02573992929699235,1.0,0.9918996512746511
0.025805926551600022,1.0,0.9918996512746511
0.025871923806207692,1.0,0.9932885401635401
0.025937921060815366,1.0,0.9932885401635401
0.02600391831542304,1.0,0.9932885401635401
0.026069915570030713,1.0,0.9932885401635401
0.026135912824638383,1.0,0.9939198532948532
0.026201910079246056,1.0,0.9939198532948532
0.02626790733385373,1.0,0.9939198532948532
0.026333904588461403,1.0,0.9939198532948532
0.026399901843069076,1.0,0.9939198532948532
0.026465899097676746,1.0,0.9939198532948532
0.02653189635228442,1.0,0.9939198532948532
0.026597893606892093,1.0,0.9939198532948532
0.026663890861499766,1.0,0.9939198532948532
0.02672988811610744,1.0,0.9954630631713965
0.02679588537071511,1.0,0.9954630631713965
0.026861882625322783,1.0,0.9954630631713965
0.026927879879930457,1.0,0.9954630631713965
0.02699387713453813,1.0,0.9954630631713965
0.027059874389145804,1.0,0.9954630631713965
0.027125871643753473,1.0,0.9954630631713965
0.027191868898361147,1.0,0.9954630631713965
0.02725786615296882,1.0,0.9967256894340228
0.027323863407576494,1.0,0.9967256894340228
0.027389860662184164,1.0,0.9967256894340228
0.027455857916791837,1.0,0.9967256894340228
0.02752185517139951,1.0,0.9973870650953983
0.027587852426007184,1.0,0.9973870650953983
0.027653849680614857,1.0,0.9973870650953983
0.027719846935222527,1.0,0.9973870650953983
0.0277858441898302,1.0,0.9973870650953983
0.027851841444437874,1.0,0.9973870650953983
0.027917838699045548,1.0,0.9973870650953983
0.02798383595365322,1.0,0.9973870650953983
0.02804983320826089,1.0,0.9973870650953983
0.028115830462868564,1.0,0.9973870650953983
0.028181827717476238,1.0,0.9973870650953983
0.02824782497208391,1.0,0.9973870650953983
0.028313822226691585,1.0,0.9973870650953983
0.028379819481299254,1.0,0.9973870650953983
0.028445816735906928,1.0,0.9973870650953983
0.0285118139905146,1.0,0.9973870650953983
0.028577811245122275,1.0,0.9973870650953983
0.028643808499729945,1.0,0.9973870650953983
0.028709805754337618,1.0,0.9973870650953983
0.02877580300894529,1.0,0.9973870650953983
0.028841800263552965,1.0,0.9973870650953983
0.02890779751816064,1.0,0.9973870650953983
0.02897379477276831,1.0,0.997965768799102
0.02903979202737598,1.0,0.997965768799102
0.029105789281983655,1.0,0.997965768799102
0.02917178653659133,1.0,0.997965768799102
0.029237783791199002,1.0,0.9992283950617283
0.029303781045806672,1.0,0.9992283950617283
0.029369778300414345,1.0,0.9992283950617283
0.02943577555502202,1.0,0.9992283950617283
0.029501772809629692,1.0,0.9992283950617283
0.029567770064237366,1.0,0.9992283950617283
0.029633767318845036,1.0,0.9992283950617283
0.02969976457345271,1.0,0.9992283950617283
0.029765761828060382,1.0,0.9992283950617283
0.029831759082668056,1.0,0.9992283950617283
0.029897756337275726,1.0,0.9992283950617283
0.0299637535918834,1.0,0.9992283950617283
0.030029750846491073,1.0,0.9992283950617283
0.030095748101098746,1.0,0.9992283950617283
0.03016174535570642,1.0,0.9992283950617283
0.03022774261031409,1.0,0.9992283950617283
0.030293739864921763,1.0,0.9992283950617283
0.030359737119529436,1.0,0.9992283950617283
0.03042573437413711,1.0,0.9992283950617283
0.030491731628744783,1.0,0.9992283950617283
0.030557728883352453,1.0,0.9992283950617283
0.030623726137960126,1.0,0.9992283950617283
0.0306897233925678,1.0,0.9992283950617283
0.030755720647175473,1.0,0.9992283950617283
0.030821717901783143,1.0,0.9992283950617283
0.030887715156390817,1.0,0.9992283950617283
0.03095371241099849,1.0,0.9992283950617283
0.031019709665606163,1.0,0.9992283950617283
0.031085706920213837,1.0,0.9992283950617283
0.031151704174821507,1.0,0.9992283950617283
0.03121770142942918,1.0,0.9992283950617283
0.031283698684036854,1.0,0.9992283950617283
0.03134969593864453,1.0,0.9992283950617283
0.0314156931932522,1.0,0.9992283950617283
0.031481690447859874,1.0,0.9992283950617283
0.03154768770246755,1.0,0.9992283950617283
0.031613684957075214,1.0,0.9992283950617283
0.03167968221168289,1.0,0.9992283950617283
0.03174567946629056,1.0,0.9992283950617283
0.031811676720898234,1.0,0.9992283950617283
0.03187767397550591,1.0,0.9992283950617283
0.03194367123011358,1.0,0.9992283950617283
0.032009668484721254,1.0,0.9992283950617283
0.03207566573932893,1.0,0.9992283950617283
0.0321416629939366,1.0,0.9992283950617283
0.032207660248544275,1.0,0.9992283950617283
0.03227365750315194,1.0,0.9992283950617283
0.032339654757759614,1.0,0.9992283950617283
0.03240565201236729,1.0,0.9992283950617283
0.03247164926697496,1.0,0.9992283950617283
0.032537646521582635,1.0,0.9992283950617283
0.03260364377619031,1.0,0.9992283950617283
0.03266964103079798,1.0,0.9992283950617283
0.032735638285405655,1.0,0.9992283950617283
0.03280163554001333,1.0,0.9992283950617283
0.032867632794620995,1.0,0.9992283950617283
0.03293363004922867,1.0,1.0


==> data/time_cdf_udp.csv <==
x,real_cdf,synth_cdf
0.0,0.0029350104821802936,0.0
7.951582869690263e-05,0.19595269921439962,0.2969609747460603
0.00015903165739380526,0.2136523407659845,0.35210983305709187
0.0002385474860907079,0.23479225590129382,0.3828309795283534
0.0003180633147876105,0.24463168766383447,0.40949700091552854
0.0003975791434845131,0.2585240649323634,0.42687337357896116
0.0004770949721814158,0.2650163642234614,0.43488731339204956
0.0005566108008783184,0.2737340932731077,0.44779367297636846
0.000636126629575221,0.276621460753759,0.45119990838154805
0.0007156424582721236,0.28045086026621285,0.4555298035872529
0.0007951582869690263,0.2850602356055494,0.4987373507570642
0.000874674115665929,0.29166816162294484,0.5112073504059127
0.0009541899443628316,0.3068882874091084,0.5150317158719036
0.0010337057730597343,0.3112067852539628,0.5211423156571469
0.0011132216017566369,0.3203358996797356,0.5251374725386997
0.0011927374304535395,0.32718842948354676,0.527484458272708
0.001272253259150442,0.3348399097719345,0.5282101476776427
0.0013517690878473447,0.3389804603881258,0.5351041387362167
0.0014312849165442473,0.3473209484677461,0.5354669834386839
0.00151080074524115,0.35698500737248606,0.5586475764305976
0.0015903165739380525,0.36028286255713365,0.57943377808827
0.0016698324026349553,0.36609754232947567,0.5836133445120965
0.001749348231331858,0.36829598408297226,0.5868625324310957
0.0018288640600287605,0.3698710173697583,0.5907062090242607
0.0019083798887256631,0.3705585350428436,0.5927042738525143
0.0019878957174225657,0.37195002377012837,0.5941348928908495
0.0020674115461194686,0.372594479286451,0.5950958366435867
0.002146927374816371,0.374267578827591,0.5976909005841436
0.0022264432035132738,0.37609127962693245,0.598727228379131
0.002305959032210176,0.377858076467915,0.6010857189451686
0.002385474860907079,0.37943588200338274,0.603094069455184
0.0024649906896039814,0.38511475732709716,0.610834756441154
0.002544506518300884,0.3853963681409524,0.6189210098104263
0.002624022346997787,0.38612205754588713,0.6241777995122769
0.0027035381756946894,0.38728241117271045,0.6302898454872491
0.002783054004391592,0.3954585118016412,0.633379183165435
0.0028625698330884946,0.40330693418946423,0.654296923402644
0.0029420856617853974,0.4091680856166534,0.6559878761401071
0.0030216014904823,0.41015289923837456,0.6584727843263112
0.0031011173191792026,0.41015289923837456,0.6609098912445501
0.003180633147876105,0.41015289923837456,0.6631990144409985
0.003260148976573008,0.41038299587896365,0.6655350431921216
0.0033396648052699106,0.4117307047738423,0.6659842794904145
0.003419180633966813,0.4135331284584566,0.6674817338180575
0.003498696462663716,0.4135331284584566,0.6695629960678452
0.0035782122913606182,0.41649907415564935,0.6695629960678452
0.003657728120057521,0.41649907415564935,0.6705160098646873
0.0037372439487544235,0.42024905344897184,0.6728051330611355
0.0038167597774513263,0.4208537363314452,0.6735308224660704
0.003896275606148229,0.42262592295752044,0.674498350051011
0.0039757914348451315,0.4245127154103506,0.6750100575054553
0.004055307263542034,0.4245127154103506,0.677368548071493
0.004134823092238937,0.4245127154103506,0.6812993656815559
0.0042143389209358395,0.42668111867703606,0.6827866020855514
0.004293854749632742,0.42704396337950346,0.6838348201149016
0.004373370578329644,0.42704396337950346,0.6842840564131943
0.0044528864070265475,0.4461934987216606,0.6845656672270497
0.00453240223572345,0.4464235953622496,0.6908549754031503
0.004611918064420352,0.4464235953622496,0.6916411389251629
0.0046914338931172556,0.4464235953622496,0.7018612647113264
0.004770949721814158,0.44895054954014724,0.7018612647113264
0.00485046555051106,0.4494594847459097,0.7049115791767352
0.004929981379207963,0.4496895813864987,0.7211023175506615
0.005009497207904866,0.4508754640726115,0.7216140250051057
0.005089013036601768,0.4538268959817056,0.7220632613033986
0.005168528865298671,0.45405422037361287,0.7237824540603272
0.005248044693995574,0.4731180227529415,0.7250198509197062
0.005327560522692476,0.47380276817734507,0.7279220068069367
0.005407076351389379,0.4746230339123087,0.7282036176207918
0.005486592180086281,0.475134741366753,0.7490055044132448
0.005566108008783184,0.48142404954285367,0.752368958922414
0.005645623837480087,0.49541200781866285,0.7580994279684093
0.005725139666176989,0.4979835456958966,0.7780994279684093
0.0058046554948738924,0.5112732793766283,0.7787583972728306
0.005884171323570795,0.5320279963577603,0.7812526448568159
0.005963687152267697,0.5523811069131895,0.7812526448568159
0.0060432029809646,0.634735054545554,0.7836511447640904
0.006122718809661503,0.6367790797027868,0.7852796263454022
0.006202234638358405,0.707446655667021,0.7867675846212113
0.006281750467055308,0.7326038883714237,0.796675663963253
0.00636126629575221,0.776629045604128,0.8168130905248113
0.006440782124449113,0.7954969701324299,0.8231023987009121
0.006520297953146016,0.7957242945243373,0.8231023987009121
0.006599813781842918,0.797707845564492,0.8240726985345344
0.006679329610539821,0.8170304188766084,0.8307248514131024
0.006758845439236724,0.8172577432685156,0.8500765688780273
0.006838361267933626,0.8191445357213459,0.8547899215630782
0.0069178770966305285,0.821261424814765,0.8552391578613712
0.006997392925327432,0.821261424814765,0.8684974450012221
0.007076908754024334,0.821261424814765,0.8708244890263794
0.0071564245827212365,0.8245371061564841,0.8720037343093983
0.00723594041141814,0.8278914038504046,0.8791278220085612
0.007315456240115042,0.8315797232596477,0.8795051804991273
0.0073949720688119445,0.8336761593183478,0.8807630421343474
0.007474487897508847,0.834724377347698,0.8818112601636975
0.00755400372620575,0.8403061383539873,0.883665198021578
0.0076335195549026525,0.8424025744126873,0.883665198021578
0.007713035383599555,0.8447086540772576,0.8851020047550431
0.007792551212296458,0.8480105408697105,0.8851020047550431
0.00787206704099336,0.849421603601528,0.8858881682770556
0.007951582869690263,0.8579383750899976,0.8861182649176447
0.008031098698387166,0.8602444547545678,0.8863483615582338
0.008110614527084068,0.8626815616728069,0.8863483615582338
0.008190130355780971,0.8653480433598212,0.8863483615582338
0.008269646184477874,0.8678028310640974,0.8869928170745565
0.008349162013174776,0.8678028310640974,0.8872229137151454
0.008428677841871679,0.8678028310640974,0.8872229137151454
0.008508193670568582,0.8678028310640974,0.8880549209895259
0.008587709499265484,0.8678028310640974,0.8880549209895259
0.008667225327962387,0.8678028310640974,0.8880549209895259
0.008746741156659289,0.8689820763471162,0.888538713926149
0.008826256985356192,0.8689820763471162,0.8892526035033611
0.008905772814053095,0.8689820763471162,0.8906003123982398
0.008985288642749997,0.8689820763471162,0.8924871048510701
0.0090648044714469,0.8689820763471162,0.8924871048510701
0.009144320300143803,0.8689820763471162,0.8936046665346695
0.009223836128840705,0.8689820763471162,0.8938319909265767
0.009303351957537608,0.8695750176901726,0.894059315318484
0.009382867786234511,0.8695750176901726,0.8945085516167769
0.009462383614931413,0.8707542629731915,0.8945085516167769
0.009541899443628316,0.8711316214637576,0.8957664132519969
0.00962141527232522,0.8711316214637576,0.8957664132519969
0.00970093110102212,0.8711316214637576,0.8957664132519969
0.009780446929719024,0.8711316214637576,0.8957664132519969
0.009859962758415925,0.8711316214637576,0.8957664132519969
0.009939478587112829,0.8711316214637576,0.8965211302331292
0.010018994415809732,0.8711316214637576,0.8968027410469843
0.010098510244506633,0.8711316214637576,0.8968027410469843
0.010178026073203537,0.8730184139165879,0.9015197221790598
0.01025754190190044,0.8766347661178456,0.9015197221790598
0.010337057730597341,0.8768620905097528,0.901801332992915
0.010416573559294245,0.877910308539103,0.901801332992915
0.010496089387991148,0.8781376329310102,0.901801332992915
0.01057560521668805,0.8804961234970479,0.9028495510222652
0.010655121045384953,0.8804961234970479,0.9031311618361203
0.010734636874081854,0.8804961234970479,0.9034127726499757
0.010814152702778758,0.8812218129019826,0.9034127726499757
0.01089366853147566,0.8812218129019826,0.9034127726499757
0.010973184360172562,0.8819765298831147,0.9034127726499757
0.011052700188869466,0.8830864077965442,0.9034127726499757
0.011132216017566369,0.8830864077965442,0.9041238899785059
0.01121173184626327,0.8830864077965442,0.9041238899785059
0.011291247674960174,0.8830864077965442,0.9229918145068079
0.011370763503657077,0.8856722227544892,0.9229918145068079
0.011450279332353978,0.8856722227544892,0.9229918145068079
0.011529795161050882,0.8856722227544892,0.9229918145068079
0.011609310989747785,0.8856722227544892,0.923273425320663
0.011688826818444686,0.8856722227544892,0.9235035219612521
0.01176834264714159,0.8856722227544892,0.9235035219612521
0.011847858475838491,0.8856722227544892,0.9237851327751074
0.011927374304535394,0.8856722227544892,0.924895010688537
0.012006890133232298,0.8856722227544892,0.924895010688537
0.0120864059619292,0.8856722227544892,0.9251223350804444
0.012165921790626102,0.8856722227544892,0.9274808256464822
0.012245437619323006,0.8856722227544892,0.9274808256464822
0.012324953448019907,0.8856722227544892,0.9277081500383891
0.01240446927671681,0.8856722227544892,0.9306112026538209
0.012483985105413714,0.8856722227544892,0.931699736761223
0.012563500934110615,0.8856722227544892,0.9332720638052481
0.012643016762807519,0.8861214590527822,0.9332720638052481
0.01272253259150442,0.8861214590527822,0.9340582273272607
0.012802048420201323,0.887128759271572,0.9340582273272607
0.012881564248898227,0.887128759271572,0.9340582273272607
0.012961080077595128,0.887128759271572,0.9340582273272607
0.013040595906292031,0.887128759271572,0.9340582273272607
0.013120111734988935,0.887128759271572,0.9340582273272607
0.013199627563685836,0.8883866209067921,0.9340582273272607
0.01327914339238274,0.8883866209067921,0.9340582273272607
0.013358659221079643,0.8907451114728299,0.9340582273272607
0.013438175049776544,0.8931036020388676,0.934285551719168
0.013517690878473447,0.8931036020388676,0.934285551719168
0.01359720670717035,0.9004411282443181,0.934285551719168
0.013676722535867252,0.9004411282443181,0.934285551719168
0.013756238364564155,0.9004411282443181,0.934285551719168
0.013835754193261057,0.9004411282443181,0.934285551719168
0.01391527002195796,0.9004411282443181,0.934285551719168
0.013994785850654863,0.9004411282443181,0.934285551719168
0.014074301679351765,0.9014893462736683,0.934515648359757
0.014153817508048668,0.9014893462736683,0.934515648359757
0.014233333336745571,0.9014893462736683,0.9353018118817695
0.014312849165442473,0.9014893462736683,0.9353018118817695
0.014392364994139376,0.9014893462736683,0.9356646565842369
0.01447188082283628,0.9014893462736683,0.9356646565842369
0.014551396651533181,0.9014893462736683,0.9356646565842369
0.014630912480230084,0.9014893462736683,0.9356646565842369
0.014710428308926988,0.9014893462736683,0.9356646565842369
0.014789944137623889,0.9014893462736683,0.9356646565842369
0.014869459966320792,0.9014893462736683,0.9356646565842369
0.014948975795017694,0.9014893462736683,0.9356646565842369
0.015028491623714597,0.9014893462736683,0.9356646565842369
0.0151080074524115,0.9014893462736683,0.9356646565842369
0.015187523281108402,0.9033432841315489,0.9356646565842369
0.015267039109805305,0.9033432841315489,0.9356646565842369
0.015346554938502208,0.9033432841315489,0.9356646565842369
0.01542607076719911,0.9033432841315489,0.9356646565842369
0.015505586595896013,0.9033432841315489,0.9380231471502747
0.015585102424592916,0.9033432841315489,0.9380231471502747
0.015664618253289818,0.9033432841315489,0.9380231471502747
0.01574413408198672,0.9033432841315489,0.9380231471502747
0.015823649910683624,0.905230076584379,0.9380231471502747
0.015903165739380526,0.9064093218673979,0.9380231471502747
0.015982681568077427,0.9064093218673979,0.938250471542182
0.016062197396774332,0.9064093218673979,0.938250471542182
0.016141713225471234,0.9087678124334356,0.938250471542182
0.016221229054168135,0.9100256740686556,0.938250471542182
0.01630074488286504,0.9123841646346934,0.938250471542182
0.016380260711561942,0.9123841646346934,0.9386133162446493
0.016459776540258843,0.9123841646346934,0.9386133162446493
0.01653929236895575,0.9123841646346934,0.9386133162446493
0.01661880819765265,0.9123841646346934,0.9390625525429421
0.01669832402634955,0.9123841646346934,0.9390625525429421
0.016777839855046457,0.9123841646346934,0.9390625525429421
0.016857355683743358,0.9123841646346934,0.9390625525429421
0.01693687151244026,0.9123841646346934,0.9390625525429421
0.017016387341137165,0.9123841646346934,0.9390625525429421
0.017095903169834066,0.9123841646346934,0.9392926491835313
0.017175418998530968,0.9123841646346934,0.9392926491835313
0.017254934827227873,0.9135634099177123,0.9392926491835313
0.017334450655924774,0.91592190048375,0.9392926491835313
0.017413966484621676,0.9172696093786287,0.9392926491835313
0.017493482313318577,0.9172696093786287,0.9392926491835313
0.017572998142015482,0.9172696093786287,0.9392926491835313
0.017652513970712384,0.9172696093786287,0.9395227458241203
0.017732029799409285,0.9172696093786287,0.9395227458241203
0.01781154562810619,0.9172696093786287,0.9395227458241203
0.01789106145680309,0.9172696093786287,0.9395227458241203
0.017970577285499993,0.9172696093786287,0.9395227458241203
0.018050093114196898,0.9172696093786287,0.9407806074593404
0.0181296089428938,0.9172696093786287,0.9418288254886905
0.0182091247715907,0.9176469678691948,0.9418288254886905
0.018288640600287606,0.9176469678691948,0.9418288254886905
0.018368156428984508,0.9176469678691948,0.9418288254886905
0.01844767225768141,0.9176469678691948,0.9418288254886905
0.018527188086378314,0.9176469678691948,0.9418288254886905
0.018606703915075216,0.9186951858985449,0.9421104363025458
0.018686219743772117,0.9186951858985449,0.9434581451974244
0.018765735572469022,0.9189225102904521,0.9434581451974244
0.018845251401165924,0.9196481996953869,0.9434581451974244
0.018924767229862825,0.920402916676519,0.9434581451974244
0.01900428305855973,0.921451134705869,0.9434581451974244
0.019083798887256632,0.921451134705869,0.9434581451974244
0.019163314715953533,0.921451134705869,0.9434581451974244
0.01924283054465044,0.921451134705869,0.9434581451974244
0.01932234637334734,0.921451134705869,0.9434581451974244
0.01940186220204424,0.921451134705869,0.9434581451974244
0.019481378030741143,0.921451134705869,0.9434581451974244
0.019560893859438048,0.921451134705869,0.9434581451974244
0.01964040968813495,0.921451134705869,0.9440213668251349
0.01971992551683185,0.921451134705869,0.9440213668251349
0.019799441345528756,0.921828493196435,0.9445051597617581
0.019878957174225657,0.921828493196435,0.9449543960600509
0.01995847300292256,0.921828493196435,0.9449543960600509
0.020037988831619464,0.921828493196435,0.9449543960600509
0.020117504660316365,0.921828493196435,0.9449543960600509
0.020197020489013267,0.921828493196435,0.94518449270064
0.020276536317710172,0.921828493196435,0.9454145893412291
0.020356052146407073,0.9226146567184477,0.9454145893412291
0.020435567975103975,0.9226146567184477,0.9454145893412291
0.02051508380380088,0.9238725183536679,0.9454145893412291
0.02059459963249778,0.9238725183536679,0.9454145893412291
0.020674115461194683,0.9238725183536679,0.964282513869531
0.020753631289891588,0.9238725183536679,0.964282513869531
0.02083314711858849,0.9238725183536679,0.964282513869531
0.02091266294728539,0.9238725183536679,0.964282513869531
0.020992178775982296,0.9238725183536679,0.964282513869531
0.021071694604679198,0.9238725183536679,0.964282513869531
0.0211512104333761,0.9238725183536679,0.964282513869531
0.021230726262073004,0.9238725183536679,0.964282513869531
0.021310242090769906,0.9238725183536679,0.9672175243517112
0.021389757919466807,0.9238725183536679,0.9672175243517112
0.02146927374816371,0.9238725183536679,0.9672175243517112
0.021548789576860614,0.9257593108064981,0.9672175243517112
0.021628305405557515,0.9257593108064981,0.9672175243517112
0.021707821234254417,0.9257593108064981,0.9672175243517112
0.02178733706295132,0.9259866351984053,0.9672175243517112
0.021866852891648223,0.927334344093284,0.9672175243517112
0.021946368720345125,0.927334344093284,0.9672175243517112
0.02202588454904203,0.9480890610744163,0.9672175243517112
0.02210540037773893,0.9480890610744163,0.9672175243517112
0.022184916206435833,0.9480890610744163,0.9672175243517112
0.022264432035132738,0.9480890610744163,0.9672175243517112
0.02234394786382964,0.9504475516404539,0.9674476209923003
0.02242346369252654,0.9504475516404539,0.9674476209923003
0.022502979521223446,0.9528060422064917,0.9674476209923003
0.022582495349920347,0.9528060422064917,0.9674476209923003
0.02266201117861725,0.9543783692505169,0.9674476209923003
0.022741527007314154,0.9543783692505169,0.9674476209923003
0.022821042836011055,0.9543783692505169,0.9674476209923003
0.022900558664707957,0.9580083713239151,0.9674476209923003
0.022980074493404862,0.9587945348459277,0.9674476209923003
0.023059590322101763,0.9587945348459277,0.9674476209923003
0.023139106150798665,0.9590218592378349,0.9674476209923003
0.02321862197949557,0.9609086516906651,0.9674476209923003
0.02329813780819247,0.9611902625045202,0.9674476209923003
0.023377653636889373,0.9821750761262414,0.9674476209923003
0.023457169465586274,0.9821750761262414,0.9674476209923003
0.02353668529428318,0.9821750761262414,0.9674476209923003
0.02361620112298008,0.9821750761262414,0.9674476209923003
0.023695716951676982,0.9851717464925012,0.9674476209923003
0.023775232780373887,0.9851717464925012,0.9674476209923003
0.02385474860907079,0.9918238993710691,0.9674476209923003
0.02393426443776769,0.9918238993710691,0.9674476209923003
0.024013780266464595,0.9918238993710691,0.9674476209923003
0.024093296095161497,0.9918238993710691,0.9677292318061557
0.0241728119238584,0.9918238993710691,0.9677292318061557
0.024252327752555303,0.9937106918238994,0.9677292318061557
0.024331843581252205,0.9937106918238994,0.9677292318061557
0.024411359409949106,0.9937106918238994,0.9689870934413758
0.02449087523864601,0.9937106918238994,0.9689870934413758
0.024570391067342913,0.9937106918238994,0.9692171900819648
0.024649906896039814,0.9937106918238994,0.9694472867225538
0.02472942272473672,0.9937106918238994,0.9694472867225538
0.02480893855343362,1.0,0.9694472867225538
0.024888454382130522,1.0,0.9694472867225538
0.024967970210827427,1.0,0.9694472867225538
0.02504748603952433,1.0,0.9757365948986546
0.02512700186822123,1.0,0.9757365948986546
0.025206517696918136,1.0,0.9757365948986546
0.025286033525615037,1.0,0.9757365948986546
0.02536554935431194,1.0,0.9757365948986546
0.02544506518300884,1.0,0.9757365948986546
0.025524581011705745,1.0,0.9946045194269565
0.025604096840402647,1.0,0.9946045194269565
0.025683612669099548,1.0,0.9946045194269565
0.025763128497796453,1.0,0.9946045194269565
0.025842644326493355,1.0,0.9946045194269565
0.025922160155190256,1.0,0.9946045194269565
0.02600167598388716,1.0,0.9946045194269565
0.026081191812584063,1.0,0.9946045194269565
0.026160707641280964,1.0,0.9946045194269565
0.02624022346997787,1.0,0.9969630099929943
0.02631973929867477,1.0,0.9969630099929943
0.026399255127371672,1.0,0.9969630099929943
0.026478770956068577,1.0,0.9969630099929943
0.02655828678476548,1.0,0.9969630099929943
0.02663780261346238,1.0,0.9969630099929943
0.026717318442159285,1.0,0.9969630099929943
0.026796834270856187,1.0,0.9969630099929943
0.026876350099553088,1.0,0.9969630099929943
0.026955865928249993,1.0,0.9969630099929943
0.027035381756946895,1.0,0.9969630099929943
0.027114897585643796,1.0,0.9969630099929943
0.0271944134143407,1.0,0.9969630099929943
0.027273929243037603,1.0,0.9969630099929943
0.027353445071734504,1.0,0.9969630099929943
0.02743296090043141,1.0,0.9969630099929943
0.02751247672912831,1.0,0.9969630099929943
0.027591992557825212,1.0,0.9969630099929943
0.027671508386522114,1.0,0.9969630099929943
0.02775102421521902,1.0,0.9973403684835603
0.02783054004391592,1.0,0.9973403684835603
0.027910055872612822,1.0,0.9973403684835603
0.027989571701309727,1.0,0.9973403684835603
0.02806908753000663,1.0,0.9975676928754675
0.02814860335870353,1.0,0.9975676928754675
0.028228119187400435,1.0,0.9975676928754675
0.028307635016097336,1.0,0.9975676928754675
0.028387150844794238,1.0,0.9975676928754675
0.028466666673491143,1.0,0.9975676928754675
0.028546182502188044,1.0,0.9975676928754675
0.028625698330884946,1.0,0.9975676928754675
0.02870521415958185,1.0,0.9975676928754675
0.028784729988278752,1.0,0.9975676928754675
0.028864245816975654,1.0,0.9975676928754675
0.02894376164567256,1.0,0.9975676928754675
0.02902327747436946,1.0,0.9975676928754675
0.029102793303066362,1.0,0.9975676928754675
0.029182309131763267,1.0,0.9975676928754675
0.02926182496046017,1.0,0.9975676928754675
0.02934134078915707,1.0,0.9975676928754675
0.029420856617853975,1.0,0.9975676928754675
0.029500372446550877,1.0,0.9975676928754675
0.029579888275247778,1.0,0.9975676928754675
0.02965940410394468,1.0,0.9975676928754675
0.029738919932641585,1.0,0.9975676928754675
0.029818435761338486,1.0,0.9975676928754675
0.029897951590035388,1.0,0.9975676928754675
0.029977467418732293,1.0,0.9975676928754675
0.030056983247429194,1.0,0.9975676928754675
0.030136499076126096,1.0,0.9975676928754675
0.030216014904823,1.0,0.9975676928754675
0.030295530733519902,1.0,0.9975676928754675
0.030375046562216804,1.0,0.9975676928754675
0.03045456239091371,1.0,0.9975676928754675
0.03053407821961061,1.0,0.9975676928754675
0.03061359404830751,1.0,0.9980514858120906
0.030693109877004417,1.0,0.9980514858120906
0.030772625705701318,1.0,0.9980514858120906
0.03085214153439822,1.0,0.9980514858120906
0.030931657363095125,1.0,0.9980514858120906
0.031011173191792026,1.0,0.9980514858120906
0.031090689020488928,1.0,0.9980514858120906
0.031170204849185833,1.0,0.9980514858120906
0.031249720677882734,1.0,0.9980514858120906
0.031329236506579636,1.0,0.9980514858120906
0.03140875233527654,1.0,0.9980514858120906
0.03148826816397344,1.0,0.9980514858120906
0.031567783992670344,1.0,0.9980514858120906
0.03164729982136725,1.0,0.9987771752170252
0.03172681565006415,1.0,0.9987771752170252
0.03180633147876105,1.0,0.9987771752170252
0.03188584730745796,1.0,0.9987771752170252
0.031965363136154855,1.0,0.9987771752170252
0.03204487896485176,1.0,0.9987771752170252
0.032124394793548665,1.0,0.9987771752170252
0.03220391062224556,1.0,0.9987771752170252
0.03228342645094247,1.0,0.9987771752170252
0.03236294227963937,1.0,0.9987771752170252
0.03244245810833627,1.0,0.9987771752170252
0.032521973937033176,1.0,0.9990072718576144
0.03260148976573008,1.0,0.9990072718576144
0.03268100559442698,1.0,0.9990072718576144
0.032760521423123884,1.0,0.9990072718576144
0.03284003725182079,1.0,0.9990072718576144
0.03291955308051769,1.0,0.9990072718576144
0.03299906890921459,1.0,0.9990072718576144
0.0330785847379115,1.0,0.9990072718576144
0.033158100566608395,1.0,0.9990072718576144
0.0332376163953053,1.0,0.9990072718576144
0.033317132224002205,1.0,0.9990072718576144
0.0333966480526991,1.0,0.9990072718576144
0.03347616388139601,1.0,0.9990072718576144
0.03355567971009291,1.0,0.9990072718576144
0.03363519553878981,1.0,0.9990072718576144
0.033714711367486716,1.0,0.9990072718576144
0.03379422719618362,1.0,0.9990072718576144
0.03387374302488052,1.0,0.9990072718576144
0.033953258853577424,1.0,0.9990072718576144
0.03403277468227433,1.0,0.9990072718576144
0.03411229051097123,1.0,0.9990072718576144
0.03419180633966813,1.0,0.9990072718576144
0.03427132216836504,1.0,0.9990072718576144
0.034350837997061935,1.0,0.9990072718576144
0.03443035382575884,1.0,0.9990072718576144
0.034509869654455745,1.0,0.9990072718576144
0.03458938548315264,1.0,0.9990072718576144
0.03466890131184955,1.0,0.9990072718576144
0.034748417140546446,1.0,0.9990072718576144
0.03482793296924335,1.0,0.9990072718576144
0.034907448797940256,1.0,0.9990072718576144
0.034986964626637154,1.0,0.9990072718576144
0.03506648045533406,1.0,0.9990072718576144
0.035145996284030964,1.0,0.9990072718576144
0.03522551211272786,1.0,0.9990072718576144
0.03530502794142477,1.0,0.9990072718576144
0.03538454377012167,1.0,0.9990072718576144
0.03546405959881857,1.0,0.9990072718576144
0.035543575427515475,1.0,0.9990072718576144
0.03562309125621238,1.0,0.9990072718576144
0.03570260708490928,1.0,0.9990072718576144
0.03578212291360618,1.0,0.9990072718576144
0.03586163874230309,1.0,0.9990072718576144
0.035941154570999986,1.0,0.9990072718576144
0.03602067039969689,1.0,0.9990072718576144
0.036100186228393796,1.0,0.9990072718576144
0.036179702057090694,1.0,0.9990072718576144
0.0362592178857876,1.0,0.9990072718576144
0.036338733714484504,1.0,0.9990072718576144
0.0364182495431814,1.0,0.9992888826714695
0.03649776537187831,1.0,0.9992888826714695
0.03657728120057521,1.0,0.9992888826714695
0.03665679702927211,1.0,0.9992888826714695
0.036736312857969015,1.0,0.9992888826714695
0.03681582868666592,1.0,0.9992888826714695
0.03689534451536282,1.0,0.9992888826714695
0.03697486034405972,1.0,0.9992888826714695
0.03705437617275663,1.0,0.9992888826714695
0.037133892001453526,1.0,0.9992888826714695
0.03721340783015043,1.0,0.9992888826714695
0.037292923658847336,1.0,0.9992888826714695
0.037372439487544235,1.0,0.9992888826714695
0.03745195531624114,1.0,0.9992888826714695
0.037531471144938044,1.0,0.9992888826714695
0.03761098697363494,1.0,0.9992888826714695
0.03769050280233185,1.0,0.9992888826714695
0.03777001863102875,1.0,0.9992888826714695
0.03784953445972565,1.0,0.9992888826714695
0.037929050288422556,1.0,0.9992888826714695
0.03800856611711946,1.0,0.9992888826714695
0.03808808194581636,1.0,0.9992888826714695
0.038167597774513264,1.0,0.9992888826714695
0.03824711360321017,1.0,0.9992888826714695
0.03832662943190707,1.0,0.9992888826714695
0.03840614526060397,1.0,0.9992888826714695
0.03848566108930088,1.0,0.9992888826714695
0.038565176917997775,1.0,0.9992888826714695
0.03864469274669468,1.0,0.9992888826714695
0.03872420857539158,1.0,0.9997726756080928
0.03880372440408848,1.0,0.9997726756080928
0.03888324023278539,1.0,0.9997726756080928
0.038962756061482286,1.0,0.9997726756080928
0.03904227189017919,1.0,0.9997726756080928
0.039121787718876096,1.0,0.9997726756080928
0.039201303547572994,1.0,0.9997726756080928
0.0392808193762699,1.0,0.9997726756080928
0.039360335204966804,1.0,0.9997726756080928
0.0394398510336637,1.0,0.9997726756080928
0.03951936686236061,1.0,0.9997726756080928
0.03959888269105751,1.0,0.9997726756080928
0.03967839851975441,1.0,1.0

